Gradient flow step-scaling function for SU(3) with ten fundamental flavors

We calculate the step scaling function, the lattice analog of the renormalization group $\beta$-function, for an SU(3) gauge theory with ten fundamental flavors. We present a detailed analysis including the study of systematic effects of our extensive data set generated with ten dynamical flavors using the Symanzik gauge action and three times stout smeared M\"obius domain wall fermions. Using up to $32^4$ volumes, we calculate renormalized couplings for different gradient flow schemes and determine the step-scaling $\beta$ function for a scale change $s=2$ on up to five different lattice volume pairs. In an accompanying paper we discuss that gradient flow can promote lattice dislocations to instanton-like objects, introducing nonperturbative lattice artifacts to the step scaling function. Motivated by the observation that Wilson flow sufficiently suppresses these artifacts, we choose Wilson flow with the Symanzik operator as our preferred analysis. We study systematic effects by calculating the step-scaling function based on alternative flows (Zeuthen or Symanzik), alternative operators (Wilson plaquette, clover), and also explore the effects of the perturbative tree-level improvement. Further we investigate the effects due to the finite value of $L_s$.

==> DWF_Nf10_c0.250_s2.txt <==
#gcSq(0.250) beta(high)  beta(low) 
   0.01       0.000329    0.000016
   0.02       0.000656    0.000035
   0.03       0.000983    0.000057
   0.04       0.001309    0.000082
   0.05       0.001634    0.000111
   0.06       0.001959    0.000142
   0.07       0.002282    0.000177
   0.08       0.002605    0.000215
   0.09       0.002927    0.000256
   0.10       0.003248    0.000301
   0.11       0.003569    0.000348
   0.12       0.003888    0.000399
   0.13       0.004208    0.000453
   0.14       0.004526    0.000510
   0.15       0.004844    0.000570
   0.16       0.005161    0.000633
   0.17       0.005478    0.000700
   0.18       0.005794    0.000769
   0.19       0.006110    0.000842
   0.20       0.006425    0.000918
   0.21       0.006740    0.000997
   0.22       0.007054    0.001079
   0.23       0.007368    0.001165
   0.24       0.007681    0.001253
   0.25       0.007994    0.001345
   0.26       0.008307    0.001440
   0.27       0.008619    0.001538
   0.28       0.008931    0.001639
   0.29       0.009242    0.001743
   0.30       0.009554    0.001850
   0.31       0.009865    0.001961
   0.32       0.010176    0.002075
   0.33       0.010486    0.002191
   0.34       0.010797    0.002311
   0.35       0.011107    0.002434
   0.36       0.011417    0.002560
   0.37       0.011727    0.002689
   0.38       0.012037    0.002822
   0.39       0.012347    0.002957
   0.40       0.012656    0.003096
   0.41       0.012966    0.003237
   0.42       0.013275    0.003382
   0.43       0.013585    0.003530
   0.44       0.013895    0.003681
   0.45       0.014204    0.003835
   0.46       0.014514    0.003992
   0.47       0.014824    0.004152
   0.48       0.015134    0.004315
   0.49       0.015444    0.004482
   0.50       0.015754    0.004651
   0.51       0.016064    0.004824
   0.52       0.016375    0.004999
   0.53       0.016686    0.005178
   0.54       0.016996    0.005359
   0.55       0.017308    0.005544
   0.56       0.017619    0.005732
   0.57       0.017931    0.005923
   0.58       0.018243    0.006116
   0.59       0.018555    0.006313
   0.60       0.018868    0.006513
   0.61       0.019181    0.006716
   0.62       0.019494    0.006922
   0.63       0.019808    0.007131
   0.64       0.020122    0.007343
   0.65       0.020437    0.007558
   0.66       0.020752    0.007776
   0.67       0.021068    0.007997
   0.68       0.021384    0.008221
   0.69       0.021700    0.008448
   0.70       0.022018    0.008677
   0.71       0.022335    0.008910
   0.72       0.022654    0.009146
   0.73       0.022972    0.009385
   0.74       0.023292    0.009627
   0.75       0.023612    0.009871
   0.76       0.023933    0.010119
   0.77       0.024254    0.010370
   0.78       0.024576    0.010623
   0.79       0.024899    0.010880
   0.80       0.025223    0.011139
   0.81       0.025547    0.011401
   0.82       0.025872    0.011666
   0.83       0.026198    0.011934
   0.84       0.026524    0.012205
   0.85       0.026852    0.012479
   0.86       0.027180    0.012756
   0.87       0.027509    0.013036
   0.88       0.027839    0.013318
   0.89       0.028170    0.013603
   0.90       0.028502    0.013891
   0.91       0.028834    0.014182
   0.92       0.029168    0.014476
   0.93       0.029502    0.014773
   0.94       0.029838    0.015072
   0.95       0.030174    0.015374
   0.96       0.030512    0.015679
   0.97       0.030850    0.015987
   0.98       0.031190    0.016298
   0.99       0.031530    0.016611
   1.00       0.031872    0.016927
   1.01       0.032215    0.017246
   1.02       0.032559    0.017567
   1.03       0.032904    0.017891
   1.04       0.033250    0.018218
   1.05       0.033597    0.018548
   1.06       0.033946    0.018880
   1.07       0.034295    0.019215
   1.08       0.034646    0.019553
   1.09       0.034998    0.019894
   1.10       0.035351    0.020237
   1.11       0.035706    0.020582
   1.12       0.036062    0.020930
   1.13       0.036419    0.021281
   1.14       0.036777    0.021635
   1.15       0.037137    0.021991
   1.16       0.037498    0.022349
   1.17       0.037861    0.022711
   1.18       0.038224    0.023074
   1.19       0.038589    0.023441
   1.20       0.038956    0.023809
   1.21       0.039324    0.024181
   1.22       0.039693    0.024554
   1.23       0.040064    0.024931
   1.24       0.040436    0.025309
   1.25       0.040810    0.025691
   1.26       0.041185    0.026074
   1.27       0.041562    0.026460
   1.28       0.041940    0.026849
   1.29       0.042320    0.027239
   1.30       0.042702    0.027632
   1.31       0.043084    0.028028
   1.32       0.043469    0.028426
   1.33       0.043855    0.028826
   1.34       0.044243    0.029229
   1.35       0.044632    0.029633
   1.36       0.045023    0.030040
   1.37       0.045415    0.030450
   1.38       0.045810    0.030861
   1.39       0.046206    0.031275
   1.40       0.046603    0.031691
   1.41       0.047003    0.032109
   1.42       0.047404    0.032529
   1.43       0.047806    0.032952
   1.44       0.048211    0.033377
   1.45       0.048617    0.033803
   1.46       0.049025    0.034232
   1.47       0.049435    0.034663
   1.48       0.049847    0.035096
   1.49       0.050260    0.035531
   1.50       0.050676    0.035968
   1.51       0.051093    0.036407
   1.52       0.051512    0.036848
   1.53       0.051933    0.037291
   1.54       0.052356    0.037736
   1.55       0.052781    0.038183
   1.56       0.053207    0.038631
   1.57       0.053636    0.039082
   1.58       0.054066    0.039534
   1.59       0.054499    0.039989
   1.60       0.077483    0.040445
   1.61       0.077606    0.040903
   1.62       0.077738    0.041362
   1.63       0.077879    0.041824
   1.64       0.078028    0.042287
   1.65       0.078186    0.042752
   1.66       0.078352    0.043219
   1.67       0.078525    0.043687
   1.68       0.078707    0.044157
   1.69       0.078895    0.044629
   1.70       0.079091    0.045102
   1.71       0.079294    0.045577
   1.72       0.079504    0.046054
   1.73       0.079720    0.046532
   1.74       0.079943    0.047012
   1.75       0.080171    0.047493
   1.76       0.080406    0.047976
   1.77       0.080646    0.048460
   1.78       0.080892    0.048946
   1.79       0.081143    0.049434
   1.80       0.081400    0.049923
   1.81       0.081662    0.050413
   1.82       0.081930    0.050905
   1.83       0.082203    0.051398
   1.84       0.082482    0.051893
   1.85       0.082766    0.052389
   1.86       0.083056    0.052887
   1.87       0.083352    0.053386
   1.88       0.083655    0.053887
   1.89       0.083964    0.054389
   1.90       0.084280    0.054892
   1.91       0.084603    0.055397
   1.92       0.084934    0.055903
   1.93       0.085272    0.056411
   1.94       0.085619    0.056920
   1.95       0.085974    0.057430
   1.96       0.086338    0.057942
   1.97       0.086711    0.058455
   1.98       0.087093    0.058970
   1.99       0.087485    0.059486
   2.00       0.087886    0.060003
   2.01       0.088298    0.060522
   2.02       0.088719    0.061042
   2.03       0.089151    0.061564
   2.04       0.089593    0.062087
   2.05       0.090045    0.062612
   2.06       0.090506    0.063138
   2.07       0.090979    0.063666
   2.08       0.091461    0.064195
   2.09       0.091952    0.064725
   2.10       0.092454    0.065257
   2.11       0.092965    0.065791
   2.12       0.093486    0.066326
   2.13       0.094016    0.066863
   2.14       0.094555    0.067401
   2.15       0.095103    0.067941
   2.16       0.095659    0.068483
   2.17       0.096224    0.069026
   2.18       0.096797    0.069570
   2.19       0.097377    0.070117
   2.20       0.097966    0.070665
   2.21       0.098562    0.071215
   2.22       0.099165    0.071767
   2.23       0.099775    0.072320
   2.24       0.100392    0.072875
   2.25       0.101015    0.073432
   2.26       0.101645    0.073991
   2.27       0.102281    0.074551
   2.28       0.102922    0.075114
   2.29       0.103570    0.075678
   2.30       0.104223    0.076244
   2.31       0.104882    0.076812
   2.32       0.105545    0.077382
   2.33       0.106214    0.077954
   2.34       0.106888    0.078528
   2.35       0.107566    0.079104
   2.36       0.108249    0.079682
   2.37       0.108937    0.080263
   2.38       0.109629    0.080845
   2.39       0.110325    0.081429
   2.40       0.111025    0.082015
   2.41       0.111729    0.082604
   2.42       0.112437    0.083194
   2.43       0.113149    0.083787
   2.44       0.113865    0.084382
   2.45       0.114584    0.084979
   2.46       0.115306    0.085578
   2.47       0.116032    0.086180
   2.48       0.116762    0.086783
   2.49       0.117494    0.087389
   2.50       0.118230    0.087997
   2.51       0.118969    0.088608
   2.52       0.119711    0.089220
   2.53       0.120456    0.089835
   2.54       0.121204    0.090453
   2.55       0.121955    0.091072
   2.56       0.122709    0.091694
   2.57       0.123465    0.092318
   2.58       0.124225    0.092945
   2.59       0.124987    0.093574
   2.60       0.125751    0.094205
   2.61       0.126518    0.094839
   2.62       0.127288    0.095474
   2.63       0.128061    0.096113
   2.64       0.128835    0.096753
   2.65       0.129613    0.097396
   2.66       0.130392    0.098042
   2.67       0.131174    0.098689
   2.68       0.131959    0.099340
   2.69       0.132746    0.099992
   2.70       0.133535    0.100647
   2.71       0.134327    0.101304
   2.72       0.135120    0.101964
   2.73       0.135916    0.102626
   2.74       0.136715    0.103290
   2.75       0.137515    0.103957
   2.76       0.138318    0.104626
   2.77       0.139123    0.105298
   2.78       0.139930    0.105972
   2.79       0.140739    0.106648
   2.80       0.141550    0.107326
   2.81       0.142363    0.108007
   2.82       0.143179    0.108691
   2.83       0.143996    0.109377
   2.84       0.144816    0.110065
   2.85       0.145637    0.110755
   2.86       0.146461    0.111448
   2.87       0.147287    0.112143
   2.88       0.148114    0.112841
   2.89       0.148944    0.113541
   2.90       0.149776    0.114243
   2.91       0.150609    0.114948
   2.92       0.151445    0.115655
   2.93       0.152282    0.116364
   2.94       0.153122    0.117076
   2.95       0.153963    0.117790
   2.96       0.154807    0.118507
   2.97       0.155652    0.119225
   2.98       0.156499    0.119946
   2.99       0.157348    0.120670
   3.00       0.158199    0.121395
   3.01       0.159052    0.122123
   3.02       0.159907    0.122854
   3.03       0.160763    0.123586
   3.04       0.161622    0.124321
   3.05       0.162482    0.125058
   3.06       0.163344    0.125798
   3.07       0.164208    0.126539
   3.08       0.165074    0.127284
   3.09       0.165942    0.128030
   3.10       0.166811    0.128779
   3.11       0.167682    0.129529
   3.12       0.168555    0.130283
   3.13       0.169430    0.131038
   3.14       0.170307    0.131796
   3.15       0.171185    0.132556
   3.16       0.172066    0.133318
   3.17       0.172948    0.134082
   3.18       0.173831    0.134849
   3.19       0.174717    0.135618
   3.20       0.175604    0.136389
   3.21       0.176493    0.137163
   3.22       0.177384    0.137938
   3.23       0.178277    0.138716
   3.24       0.179171    0.139496
   3.25       0.180067    0.140279
   3.26       0.180965    0.141063
   3.27       0.181864    0.141850
   3.28       0.182765    0.142639
   3.29       0.183668    0.143430
   3.30       0.184573    0.144223
   3.31       0.185479    0.145019
   3.32       0.186387    0.145817
   3.33       0.187297    0.146616
   3.34       0.188208    0.147418
   3.35       0.189121    0.148223
   3.36       0.190035    0.149029
   3.37       0.190952    0.149838
   3.38       0.191870    0.150648
   3.39       0.192789    0.151461
   3.40       0.193711    0.152276
   3.41       0.194634    0.153094
   3.42       0.195558    0.153913
   3.43       0.196484    0.154734
   3.44       0.197412    0.155558
   3.45       0.198341    0.156384
   3.46       0.199272    0.157212
   3.47       0.200205    0.158041
   3.48       0.201139    0.158874
   3.49       0.202075    0.159708
   3.50       0.203012    0.160544
   3.51       0.203951    0.161382
   3.52       0.204892    0.162223
   3.53       0.205834    0.163065
   3.54       0.206777    0.163910
   3.55       0.207723    0.164757
   3.56       0.208669    0.165606
   3.57       0.209617    0.166456
   3.58       0.210567    0.167309
   3.59       0.211519    0.168164
   3.60       0.212471    0.169021
   3.61       0.213426    0.169880
   3.62       0.214381    0.170742
   3.63       0.215339    0.171605
   3.64       0.216297    0.172470
   3.65       0.217258    0.173337
   3.66       0.218219    0.174206
   3.67       0.219183    0.175077
   3.68       0.220147    0.175951
   3.69       0.221113    0.176826
   3.70       0.222081    0.177703
   3.71       0.223050    0.178582
   3.72       0.224020    0.179463
   3.73       0.224992    0.180346
   3.74       0.225965    0.181232
   3.75       0.226939    0.182119
   3.76       0.227915    0.183008
   3.77       0.228893    0.183898
   3.78       0.229871    0.184791
   3.79       0.230851    0.185686
   3.80       0.231833    0.186583
   3.81       0.232815    0.187482
   3.82       0.233799    0.188382
   3.83       0.234785    0.189285
   3.84       0.235772    0.190189
   3.85       0.236759    0.191095
   3.86       0.237749    0.192003
   3.87       0.238739    0.192913
   3.88       0.239731    0.193825
   3.89       0.240724    0.194739
   3.90       0.241718    0.195655
   3.91       0.242714    0.196572
   3.92       0.243711    0.197491
   3.93       0.244709    0.198412
   3.94       0.245708    0.199335
   3.95       0.246708    0.200260
   3.96       0.247710    0.201187
   3.97       0.248713    0.202115
   3.98       0.249717    0.203045
   3.99       0.250722    0.203977
   4.00       0.251728    0.204911
   4.01       0.252735    0.205846
   4.02       0.253744    0.206783
   4.03       0.254753    0.207722
   4.04       0.255764    0.208663
   4.05       0.256776    0.209605
   4.06       0.257788    0.210549
   4.07       0.258802    0.211495
   4.08       0.259817    0.212443
   4.09       0.260833    0.213392
   4.10       0.261850    0.214343
   4.11       0.262868    0.215295
   4.12       0.263887    0.216250
   4.13       0.264907    0.217205
   4.14       0.265928    0.218163
   4.15       0.266950    0.219122
   4.16       0.267972    0.220083
   4.17       0.268996    0.221045
   4.18       0.270021    0.222009
   4.19       0.271046    0.222975
   4.20       0.272073    0.223942
   4.21       0.273100    0.224911
   4.22       0.274128    0.225881
   4.23       0.275157    0.226853
   4.24       0.276187    0.227826
   4.25       0.277217    0.228801
   4.26       0.278249    0.229778
   4.27       0.279281    0.230756
   4.28       0.280314    0.231735
   4.29       0.281348    0.232716
   4.30       0.282382    0.233699
   4.31       0.283417    0.234682
   4.32       0.284453    0.235668
   4.33       0.285490    0.236655
   4.34       0.286527    0.237643
   4.35       0.287565    0.238632
   4.36       0.288604    0.239623
   4.37       0.289643    0.240616
   4.38       0.290683    0.241610
   4.39       0.291723    0.242605
   4.40       0.292764    0.243601
   4.41       0.293806    0.244599
   4.42       0.294848    0.245599
   4.43       0.295890    0.246599
   4.44       0.296933    0.247601
   4.45       0.297977    0.248604
   4.46       0.299021    0.249609
   4.47       0.300066    0.250614
   4.48       0.301111    0.251621
   4.49       0.302156    0.252630
   4.50       0.303202    0.253639
   4.51       0.304248    0.254650
   4.52       0.305295    0.255662
   4.53       0.306342    0.256675
   4.54       0.307389    0.257689
   4.55       0.308437    0.258704
   4.56       0.309485    0.259721
   4.57       0.310533    0.260739
   4.58       0.311582    0.261757
   4.59       0.312631    0.262777
   4.60       0.313680    0.263798
   4.61       0.314729    0.264821
   4.62       0.315778    0.265844
   4.63       0.316828    0.266868
   4.64       0.317878    0.267893
   4.65       0.318928    0.268920
   4.66       0.319978    0.269947
   4.67       0.321028    0.270975
   4.68       0.322078    0.272005
   4.69       0.323128    0.273035
   4.70       0.324179    0.274066
   4.71       0.325229    0.275098
   4.72       0.326279    0.276131
   4.73       0.327330    0.277165
   4.74       0.328380    0.278200
   4.75       0.329430    0.279236
   4.76       0.330481    0.280272
   4.77       0.331531    0.281310
   4.78       0.332581    0.282348
   4.79       0.333631    0.283387
   4.80       0.334681    0.284427
   4.81       0.335730    0.285467
   4.82       0.336780    0.286509
   4.83       0.337829    0.287551
   4.84       0.338878    0.288594
   4.85       0.339927    0.289637
   4.86       0.340975    0.290681
   4.87       0.342024    0.291726
   4.88       0.343072    0.292772
   4.89       0.344119    0.293818
   4.90       0.345167    0.294865
   4.91       0.346214    0.295912
   4.92       0.347260    0.296960
   4.93       0.348306    0.298008
   4.94       0.349352    0.299057
   4.95       0.350397    0.300107
   4.96       0.351442    0.301157
   4.97       0.352487    0.302208
   4.98       0.353531    0.303259
   4.99       0.354574    0.304310
   5.00       0.355617    0.305362
   5.01       0.356659    0.306414
   5.02       0.357701    0.307467
   5.03       0.358742    0.308520
   5.04       0.359783    0.309573
   5.05       0.360823    0.310627
   5.06       0.361862    0.311681
   5.07       0.362901    0.312735
   5.08       0.363939    0.313790
   5.09       0.364976    0.314845
   5.10       0.366013    0.315900
   5.11       0.367048    0.316955
   5.12       0.368083    0.318011
   5.13       0.369118    0.319066
   5.14       0.370151    0.320122
   5.15       0.371184    0.321178
   5.16       0.372216    0.322234
   5.17       0.373247    0.323290
   5.18       0.374277    0.324346
   5.19       0.375306    0.325402
   5.20       0.376334    0.326458
   5.21       0.377361    0.327514
   5.22       0.378388    0.328570
   5.23       0.379413    0.329626
   5.24       0.380438    0.330682
   5.25       0.381461    0.331737
   5.26       0.382483    0.332793
   5.27       0.383505    0.333848
   5.28       0.384525    0.334904
   5.29       0.385544    0.335959
   5.30       0.386562    0.337013
   5.31       0.387579    0.338068
   5.32       0.388595    0.339122
   5.33       0.389610    0.340176
   5.34       0.390623    0.341230
   5.35       0.391635    0.342283
   5.36       0.392646    0.343336
   5.37       0.393656    0.344388
   5.38       0.394665    0.345440
   5.39       0.395672    0.346492
   5.40       0.396678    0.347543
   5.41       0.397683    0.348593
   5.42       0.398686    0.349643
   5.43       0.399688    0.350693
   5.44       0.400689    0.351741
   5.45       0.401688    0.352790
   5.46       0.402686    0.353837
   5.47       0.403683    0.354884
   5.48       0.404678    0.355930
   5.49       0.405672    0.356975
   5.50       0.406664    0.358020
   5.51       0.407654    0.359064
   5.52       0.408644    0.360107
   5.53       0.409631    0.361149
   5.54       0.410617    0.362190
   5.55       0.411602    0.363230
   5.56       0.412585    0.364270
   5.57       0.413566    0.365308
   5.58       0.414546    0.366345
   5.59       0.415524    0.367382
   5.60       0.416501    0.368417
   5.61       0.417476    0.369451
   5.62       0.418449    0.370484
   5.63       0.419421    0.371516
   5.64       0.420390    0.372547
   5.65       0.421358    0.373576
   5.66       0.422325    0.374605
   5.67       0.423289    0.375632
   5.68       0.424252    0.376657
   5.69       0.425213    0.377682
   5.70       0.426172    0.378705
   5.71       0.427129    0.379726
   5.72       0.428085    0.380746
   5.73       0.429039    0.381765
   5.74       0.429990    0.382782
   5.75       0.430940    0.383798
   5.76       0.431888    0.384812
   5.77       0.432834    0.385824
   5.78       0.433778    0.386835
   5.79       0.434720    0.387844
   5.80       0.435660    0.388852
   5.81       0.436598    0.389858
   5.82       0.437534    0.390862
   5.83       0.438468    0.391864
   5.84       0.439400    0.392865
   5.85       0.440330    0.393863
   5.86       0.441258    0.394860
   5.87       0.442184    0.395855
   5.88       0.443107    0.396848
   5.89       0.444029    0.397839
   5.90       0.444948    0.398827
   5.91       0.445865    0.399814
   5.92       0.446780    0.400799
   5.93       0.447693    0.401782
   5.94       0.448603    0.402762
   5.95       0.449511    0.403741
   5.96       0.450417    0.404717
   5.97       0.451321    0.405691
   5.98       0.452222    0.406662
   5.99       0.453122    0.407632
   6.00       0.454018    0.408599
   6.01       0.454913    0.409563
   6.02       0.455805    0.410526
   6.03       0.456695    0.411486
   6.04       0.457582    0.412443
   6.05       0.458467    0.413398
   6.06       0.459349    0.414350
   6.07       0.460229    0.415300
   6.08       0.461107    0.416247
   6.09       0.461982    0.417192
   6.10       0.462855    0.418134
   6.11       0.463725    0.419073
   6.12       0.464592    0.420010
   6.13       0.465457    0.420944
   6.14       0.466320    0.421875
   6.15       0.467180    0.422804
   6.16       0.468037    0.423729
   6.17       0.468892    0.424652
   6.18       0.469744    0.425571
   6.19       0.470593    0.426488
   6.20       0.471440    0.427402
   6.21       0.472284    0.428313
   6.22       0.473125    0.429221
   6.23       0.473963    0.430126
   6.24       0.474799    0.431028
   6.25       0.475632    0.431927
   6.26       0.476463    0.432823
   6.27       0.477290    0.433715
   6.28       0.478115    0.434604
   6.29       0.478937    0.435491
   6.30       0.479755    0.436374
   6.31       0.480572    0.437169
   6.32       0.481385    0.437940
   6.33       0.482195    0.438707
   6.34       0.483002    0.439472
   6.35       0.483807    0.440234
   6.36       0.484608    0.440993
   6.37       0.485407    0.441749
   6.38       0.486202    0.442502
   6.39       0.486995    0.443252
   6.40       0.487784    0.443999
   6.41       0.488570    0.444742
   6.42       0.489354    0.445483
   6.43       0.490134    0.446220
   6.44       0.490911    0.446954
   6.45       0.491685    0.447685
   6.46       0.492455    0.448413
   6.47       0.493316    0.449137
   6.48       0.494253    0.449858
   6.49       0.495186    0.450576
   6.50       0.496117    0.451290
   6.51       0.497046    0.452001
   6.52       0.497972    0.452708
   6.53       0.498895    0.453412
   6.54       0.499815    0.454112
   6.55       0.500732    0.454809
   6.56       0.501647    0.455502
   6.57       0.502559    0.456192
   6.58       0.503468    0.456878
   6.59       0.504374    0.457560
   6.60       0.505278    0.458239
   6.61       0.506178    0.458913
   6.62       0.507075    0.459584
   6.63       0.507970    0.460252
   6.64       0.508861    0.460915
   6.65       0.509749    0.461574
   6.66       0.510634    0.462230
   6.67       0.511517    0.462881
   6.68       0.512396    0.463529
   6.69       0.513271    0.464172
   6.70       0.514144    0.464812
   6.71       0.515014    0.465447
   6.72       0.515880    0.466079
   6.73       0.516743    0.466706
   6.74       0.517602    0.467329
   6.75       0.518459    0.467947
   6.76       0.519312    0.468562
   6.77       0.520161    0.469172
   6.78       0.521008    0.469778
   6.79       0.521850    0.470379
   6.80       0.522690    0.470976
   6.81       0.523525    0.471569
   6.82       0.524358    0.472157
   6.83       0.525187    0.472740
   6.84       0.526012    0.473319
   6.85       0.526833    0.473894
   6.86       0.527651    0.474464
   6.87       0.528465    0.475029
   6.88       0.529276    0.475590
   6.89       0.530083    0.476145
   6.90       0.530886    0.476697
   6.91       0.531685    0.477243
   6.92       0.532481    0.477784
   6.93       0.533273    0.478321
   6.94       0.534060    0.478853
   6.95       0.534844    0.479380
   6.96       0.535624    0.479901
   6.97       0.536401    0.480418
   6.98       0.537173    0.480930
   6.99       0.537941    0.481437
   7.00       0.538705    0.481939
   7.01       0.539465    0.482435
   7.02       0.540221    0.482927
   7.03       0.540973    0.483413
   7.04       0.541720    0.483894
   7.05       0.542464    0.484370
   7.06       0.543203    0.484841
   7.07       0.543938    0.485306
   7.08       0.544669    0.485766
   7.09       0.545395    0.486220
   7.10       0.546117    0.486669
   7.11       0.546835    0.487113
   7.12       0.547549    0.487551
   7.13       0.548258    0.487984
   7.14       0.548962    0.488411
   7.15       0.549662    0.488832
   7.16       0.550358    0.489248
   7.17       0.551049    0.489659
   7.18       0.551735    0.490063
   7.19       0.552417    0.490462
   7.20       0.553094    0.490856
   7.21       0.553767    0.491243
   7.22       0.554435    0.491625
   7.23       0.555098    0.492001
   7.24       0.555756    0.492371
   7.25       0.556410    0.492736
   7.26       0.557059    0.493094
   7.27       0.557703    0.493447
   7.28       0.558342    0.493793
   7.29       0.558976    0.494134
   7.30       0.559606    0.494469
   7.31       0.560230    0.494798
   7.32       0.560849    0.495120
   7.33       0.561464    0.495437
   7.34       0.562073    0.495748
   7.35       0.562677    0.496052
   7.36       0.563276    0.496351
   7.37       0.563870    0.496643
   7.38       0.564459    0.496929
   7.39       0.565042    0.497209
   7.40       0.565621    0.497483
   7.41       0.566194    0.497751
   7.42       0.566761    0.498012
   7.43       0.567324    0.498267
   7.44       0.567881    0.498516
   7.45       0.568432    0.498758
   7.46       0.568978    0.498994
   7.47       0.569519    0.499224
   7.48       0.570054    0.499448
   7.49       0.570584    0.499665
   7.50       0.571108    0.499876
   7.51       0.571626    0.500080
   7.52       0.572139    0.500278
   7.53       0.572646    0.500470
   7.54       0.573148    0.500655
   7.55       0.573643    0.500834
   7.56       0.574133    0.501006
   7.57       0.574617    0.501172
   7.58       0.575096    0.501331
   7.59       0.575568    0.501484
   7.60       0.576035    0.501630
   7.61       0.576495    0.501770
   7.62       0.576950    0.501903
   7.63       0.577399    0.502029
   7.64       0.577841    0.502149
   7.65       0.578278    0.502263
   7.66       0.578709    0.502370
   7.67       0.579133    0.502470
   7.68       0.579551    0.502564
   7.69       0.579963    0.502651
   7.70       0.580369    0.502732
   7.71       0.580768    0.502806
   7.72       0.581161    0.502873
   7.73       0.581548    0.502934
   7.74       0.581929    0.502988
   7.75       0.582303    0.503035
   7.76       0.582670    0.503076
   7.77       0.583032    0.503110
   7.78       0.583386    0.503137
   7.79       0.583734    0.503158
   7.80       0.584076    0.503172
   7.81       0.584411    0.503179
   7.82       0.584739    0.503180
   7.83       0.585061    0.503174
   7.84       0.585375    0.503161
   7.85       0.585684    0.503142
   7.86       0.585985    0.503116
   7.87       0.586279    0.503083
   7.88       0.586567    0.503044
   7.89       0.586848    0.502998
   7.90       0.587122    0.502945
   7.91       0.587388    0.502885
   7.92       0.587648    0.502819
   7.93       0.587901    0.502746
   7.94       0.588147    0.502666
   7.95       0.588385    0.502580
   7.96       0.588617    0.502487
   7.97       0.588841    0.502387
   7.98       0.589058    0.502280
   7.99       0.589268    0.502167
   8.00       0.589470    0.502047
   8.01       0.589666    0.501920
   8.02       0.589853    0.501787
   8.03       0.590034    0.501646
   8.04       0.590207    0.501500
   8.05       0.590372    0.501346
   8.06       0.590530    0.501186
   8.07       0.590681    0.501019
   8.08       0.590824    0.500845
   8.09       0.590959    0.500664
   8.10       0.591087    0.500477
   8.11       0.591206    0.500283
   8.12       0.591319    0.500083
   8.13       0.591423    0.499875
   8.14       0.591520    0.499661
   8.15       0.591608    0.499440
   8.16       0.591689    0.499213
   8.17       0.591762    0.498979
   8.18       0.591827    0.498738
   8.19       0.591884    0.498490
   8.20       0.591933    0.498236
   8.21       0.591974    0.497975
   8.22       0.592007    0.497707
   8.23       0.592031    0.497432
   8.24       0.592048    0.497151
   8.25       0.592056    0.496863
   8.26       0.592056    0.496569
   8.27       0.592047    0.496267
   8.28       0.592031    0.495959
   8.29       0.592006    0.495645
   8.30       0.591972    0.495323
   8.31       0.591930    0.494995
   8.32       0.591880    0.494660
   8.33       0.591821    0.494319
   8.34       0.591753    0.493970
   8.35       0.591677    0.493615
   8.36       0.591592    0.493254
   8.37       0.591499    0.492885
   8.38       0.591396    0.492510
   8.39       0.591285    0.492129
   8.40       0.591165    0.491740
   8.41       0.591037    0.491345
   8.42       0.590899    0.490943
   8.43       0.590753    0.490534
   8.44       0.590597    0.490119
   8.45       0.590433    0.489697
   8.46       0.590259    0.489268
   8.47       0.590076    0.488833
   8.48       0.589885    0.488391
   8.49       0.589684    0.487942
   8.50       0.589474    0.487486
   8.51       0.589254    0.487024
   8.52       0.589025    0.486555
   8.53       0.588787    0.486079
   8.54       0.588540    0.485597
   8.55       0.588283    0.485107
   8.56       0.588017    0.484611
   8.57       0.587741    0.484109
   8.58       0.587455    0.483599
   8.59       0.587160    0.483083
   8.60       0.586856    0.482561
   8.61       0.586541    0.482031
   8.62       0.586217    0.481495
   8.63       0.585883    0.480952
   8.64       0.585540    0.480402
   8.65       0.585186    0.479845
   8.66       0.584823    0.479282
   8.67       0.584450    0.478712
   8.68       0.584066    0.478135
   8.69       0.583673    0.477551
   8.70       0.583270    0.476961
   8.71       0.582856    0.476364
   8.72       0.582433    0.475760
   8.73       0.581999    0.475149
   8.74       0.581555    0.474532
   8.75       0.581100    0.473907
   8.76       0.580636    0.473276
   8.77       0.580160    0.472638
   8.78       0.579675    0.471994
   8.79       0.579179    0.471342
   8.80       0.578672    0.470684
   8.81       0.578155    0.470019
   8.82       0.577627    0.469347
   8.83       0.577089    0.468668
   8.84       0.576540    0.467982
   8.85       0.575980    0.467289
   8.86       0.575409    0.466590
   8.87       0.574828    0.465884
   8.88       0.574235    0.465171
   8.89       0.573632    0.464451
   8.90       0.573017    0.463724
   8.91       0.572392    0.462990
   8.92       0.571755    0.462249
   8.93       0.571108    0.461502
   8.94       0.570449    0.460747
   8.95       0.569779    0.459986
   8.96       0.569097    0.459217
   8.97       0.568404    0.458442
   8.98       0.567700    0.457659
   8.99       0.566984    0.456870
   9.00       0.566257    0.456074
   9.01       0.565519    0.455271
   9.02       0.564768    0.454460
   9.03       0.564006    0.453643
   9.04       0.563232    0.452819
   9.05       0.562447    0.451988
   9.06       0.561650    0.451149
   9.07       0.560840    0.450304
   9.08       0.560019    0.449451
   9.09       0.559186    0.448592
   9.10       0.558341    0.447725
   9.11       0.557484    0.446852
   9.12       0.556614    0.445971
   9.13       0.555733    0.445083
   9.14       0.554839    0.444188
   9.15       0.553933    0.443285
   9.16       0.553014    0.442376
   9.17       0.552083    0.441459
   9.18       0.551139    0.440536
   9.19       0.550183    0.439605
   9.20       0.549215    0.438667
   9.21       0.548233    0.437721
   9.22       0.547239    0.436768
   9.23       0.546232    0.435808
   9.24       0.545212    0.434841
   9.25       0.544180    0.433867
   9.26       0.543134    0.432885
   9.27       0.542075    0.431896
   9.28       0.541004    0.430899
   9.29       0.539919    0.429895
   9.30       0.538820    0.428884
   9.31       0.537709    0.427865
   9.32       0.536584    0.426839
   9.33       0.535446    0.425806
   9.34       0.534294    0.424765
   9.35       0.533129    0.423716
   9.36       0.531950    0.422660
   9.37       0.530758    0.421596
   9.38       0.529551    0.420525
   9.39       0.528331    0.419447
   9.40       0.527098    0.418360
   9.41       0.525850    0.417267
   9.42       0.524588    0.416165
   9.43       0.523312    0.415056
   9.44       0.522022    0.413939
   9.45       0.520718    0.412814
   9.46       0.519400    0.411682
   9.47       0.518067    0.410542
   9.48       0.516720    0.409394
   9.49       0.515359    0.408239
   9.50       0.513983    0.407075
   9.51       0.512592    0.405904
   9.52       0.511187    0.404724
   9.53       0.509767    0.403537
   9.54       0.508332    0.402342
   9.55       0.506883    0.401139
   9.56       0.505418    0.399928
   9.57       0.503939    0.398708
   9.58       0.502445    0.397481
   9.59       0.500935    0.396246
   9.60       0.499410    0.395002
   9.61       0.497871    0.393750
   9.62       0.496315    0.392490
   9.63       0.494745    0.391222
   9.64       0.493159    0.389946
   9.65       0.491558    0.388661
   9.66       0.489941    0.387367
   9.67       0.488308    0.386066
   9.68       0.486660    0.384756
   9.69       0.484997    0.383437
   9.70       0.483317    0.382110
   9.71       0.481622    0.380774
   9.72       0.479911    0.379430
   9.73       0.478184    0.378077
   9.74       0.476441    0.376715
   9.75       0.474682    0.375345
   9.76       0.472906    0.373966
   9.77       0.471115    0.372578
   9.78       0.469308    0.371181
   9.79       0.467484    0.369775
   9.80       0.465645    0.368360
   9.81       0.463788    0.366936
   9.82       0.461916    0.365503
   9.83       0.460027    0.364061
   9.84       0.458122    0.362610
   9.85       0.456201    0.361149
   9.86       0.454263    0.359679
   9.87       0.452308    0.357997
   9.88       0.450337    0.355766
   9.89       0.448349    0.353513
   9.90       0.446345    0.351240
   9.91       0.444647    0.348945
   9.92       0.443254    0.346628
   9.93       0.441850    0.344290
   9.94       0.440436    0.341930
   9.95       0.439012    0.339549
   9.96       0.437577    0.337145
   9.97       0.436131    0.334720
   9.98       0.434675    0.332273
   9.99       0.433208    0.329803
  10.00       0.431730    0.327311
  10.01       0.430242    0.324797
  10.02       0.428742    0.322261
  10.03       0.427232    0.319702
  10.04       0.425710    0.317121
  10.05       0.424178    0.314517
  10.06       0.422634    0.311891
  10.07       0.421079    0.309242
  10.08       0.419513    0.306571
  10.09       0.417936    0.303877
  10.10       0.416347    0.301160
  10.11       0.414747    0.298420
  10.12       0.413136    0.295658
  10.13       0.411512    0.292873
  10.14       0.409878    0.290064
  10.15       0.408231    0.287234
  10.16       0.406573    0.284380
  10.17       0.404903    0.281503
  10.18       0.403221    0.278603
  10.19       0.401527    0.275681
  10.20       0.399821    0.272736
  10.21       0.398103    0.269767
  10.22       0.396373    0.266776
  10.23       0.394631    0.263762
  10.24       0.392876    0.260725
  10.25       0.391109    0.257665
  10.26       0.389330    0.254583
  10.27       0.387538    0.251477
  10.28       0.385734    0.248349
  10.29       0.383916    0.245198
  10.30       0.382087    0.242024
  10.31       0.380244    0.238827
  10.32       0.378388    0.235608
  10.33       0.376520    0.232366
  10.34       0.374638    0.229102
  10.35       0.372744    0.225815
  10.36       0.370836    0.222505
  10.37       0.368915    0.219173
  10.38       0.366980    0.215819
  10.39       0.365032    0.212442
  10.40       0.363071    0.209042
  10.41       0.361095    0.205621
  10.42       0.359107    0.202177
  10.43       0.357104    0.198711
  10.44       0.355088    0.195223
  10.45       0.353057    0.191712
  10.46       0.351013    0.188180
  10.47       0.348955    0.184626
  10.48       0.346882    0.181049
  10.49       0.344795    0.177451
  10.50       0.342694    0.173831
  10.51       0.340578    0.170189
  10.52       0.338448    0.166525
  10.53       0.336303    0.162840
  10.54       0.334143    0.159133
  10.55       0.331969    0.155404
  10.56       0.329780    0.151654
  10.57       0.327576    0.147883
  10.58       0.325356    0.144089
  10.59       0.323122    0.140275
  10.60       0.320873    0.136439
  10.61       0.318608    0.132582
  10.62       0.316327    0.128703
  10.63       0.314032    0.124803
  10.64       0.311720    0.120882
  10.65       0.309394    0.116940
  10.66       0.307051    0.112976
  10.67       0.304693    0.108991
  10.68       0.302319    0.104986
  10.69       0.299928    0.100959
  10.70       0.297522    0.096911
  10.71       0.295100    0.092842
  10.72       0.292662    0.088752
  10.73       0.290207    0.084640
  10.74       0.287736    0.080508
  10.75       0.285249    0.076355
  10.76       0.282745    0.072181
  10.77       0.280225    0.067986
  10.78       0.277688    0.063769
  10.79       0.275135    0.059532
  10.80       0.272565    0.055274
  10.81       0.269978    0.050994
  10.82       0.267374    0.046694
  10.83       0.264754    0.042373
  10.84       0.262117    0.038030
  10.85       0.259463    0.033667
  10.86       0.256792    0.029282
  10.87       0.254104    0.024876
  10.88       0.251399    0.020449
  10.89       0.248676    0.016001
  10.90       0.245937    0.011531
  10.91       0.243181    0.007041
  10.92       0.240408    0.002529
  10.93       0.237618   -0.002005
  10.94       0.234810   -0.006559
  10.95       0.231985   -0.011136
  10.96       0.229144   -0.015733
  10.97       0.226285   -0.020352
  10.98       0.223409   -0.024993
  10.99       0.220516   -0.029655
  11.00       0.217607   -0.034339
  11.01       0.214680   -0.039045
  11.02       0.211736   -0.043773
  11.03       0.208775   -0.048522
  11.04       0.205797   -0.053293
  11.05       0.202803   -0.058087
  11.06       0.199792   -0.062902
  11.07       0.196764   -0.067740
  11.08       0.193719   -0.072599
  11.09       0.190658   -0.077481
  11.10       0.187581   -0.082385
  11.11       0.184487   -0.087312
  11.12       0.181377   -0.092261
  11.13       0.178251   -0.097233
  11.14       0.175109   -0.102228
  11.15       0.171950   -0.107245
  11.16       0.168776   -0.112285
  11.17       0.165587   -0.117347
  11.18       0.162382   -0.122433
  11.19       0.159161   -0.127542
  11.20       0.155925   -0.132674
  11.21       0.152674   -0.137829
  11.22       0.149408   -0.143008
  11.23       0.146128   -0.148210
  11.24       0.142833    0.020438
  11.25       0.139523    0.016624
  11.26       0.136199    0.012788
  11.27       0.132861    0.008932
  11.28       0.129510    0.005056
  11.29       0.126145    0.001160
  11.30       0.122766   -0.002757
  11.31       0.119374   -0.006692
  11.32       0.115969   -0.010648
  11.33       0.112552   -0.014622
  11.34       0.109122   -0.018616
  11.35       0.105679   -0.022629
  11.36       0.102225   -0.026660
  11.37       0.098758   -0.030709
  11.38       0.095281   -0.034777
  11.39       0.091791   -0.038863
  11.40       0.088291   -0.042966
  11.41       0.084780   -0.047086
  11.42       0.081258   -0.051224
  11.43       0.077726   -0.055379
  11.44       0.074184   -0.059550
  11.45       0.070632   -0.063738
  11.46       0.067071   -0.067943
  11.47       0.063500   -0.072163
  11.48       0.059921   -0.076399
  11.49       0.056332   -0.080650
  11.50       0.052735   -0.084917
  11.51       0.049130   -0.089198
  11.52       0.045517   -0.093495
  11.53       0.041896   -0.097806
  11.54       0.038268   -0.102131
  11.55       0.034632   -0.106470
  11.56       0.030990   -0.110824
  11.57       0.027341   -0.115191
  11.58       0.023685   -0.119571
  11.59       0.020024   -0.123965
  11.60       0.016356   -0.128372
  11.61       0.012683   -0.132791
  11.62       0.009005   -0.137223
  11.63       0.005321   -0.141668
  11.64       0.001632   -0.146125
  11.65      -0.002061   -0.150594
  11.66      -0.005759   -0.155075
  11.67      -0.009462   -0.159568
  11.68      -0.013168   -0.164072
  11.69      -0.016878   -0.168588
  11.70      -0.020591   -0.173116
  11.71      -0.024309   -0.177654
  11.72      -0.028029   -0.182204
  11.73      -0.031752   -0.186764
  11.74      -0.035478   -0.191335
  11.75      -0.039207   -0.195918
  11.76      -0.042938   -0.200510
  11.77      -0.046672   -0.205114
  11.78      -0.050408   -0.209727
  11.79      -0.054145   -0.214352
  11.80      -0.057885   -0.218986
  11.81      -0.061626   -0.223631
  11.82      -0.065369   -0.228286
  11.83      -0.069113   -0.232951
  11.84      -0.072858   -0.237626
  11.85      -0.076604   -0.242312
  11.86      -0.080352   -0.247007
  11.87      -0.084100   -0.251713
  11.88      -0.087849   -0.256429
  11.89      -0.091599   -0.261154
  11.90      -0.095349   -0.265890
  11.91      -0.099100   -0.270636
  11.92      -0.102851   -0.275392
  11.93      -0.106602   -0.280158
  11.94      -0.110354   -0.284934
  11.95      -0.114106   -0.289721
  11.96      -0.117857   -0.294517
  11.97      -0.121609   -0.299324
  11.98      -0.125361   -0.304142
  11.99      -0.129113   -0.308969
  12.00      -0.132865   -0.313807
  12.01      -0.136617   -0.318656


==> DWF_Nf10_c0.275_s2.txt <==
#gcSq(0.275) beta(high)  beta(low) 
   0.01       0.000418    0.000006
   0.02       0.000834    0.000016
   0.03       0.001248    0.000029
   0.04       0.001660    0.000046
   0.05       0.002071    0.000066
   0.06       0.002479    0.000090
   0.07       0.002886    0.000117
   0.08       0.003291    0.000147
   0.09       0.003694    0.000181
   0.10       0.004096    0.000218
   0.11       0.004496    0.000259
   0.12       0.004894    0.000304
   0.13       0.005290    0.000351
   0.14       0.005685    0.000402
   0.15       0.006079    0.000457
   0.16       0.006471    0.000515
   0.17       0.006861    0.000577
   0.18       0.007250    0.000642
   0.19       0.007638    0.000710
   0.20       0.008024    0.000782
   0.21       0.008409    0.000857
   0.22       0.008792    0.000936
   0.23       0.009174    0.001018
   0.24       0.009555    0.001103
   0.25       0.009935    0.001192
   0.26       0.010313    0.001285
   0.27       0.010691    0.001381
   0.28       0.011067    0.001480
   0.29       0.011442    0.001582
   0.30       0.011816    0.001688
   0.31       0.012188    0.001798
   0.32       0.012560    0.001911
   0.33       0.012931    0.002027
   0.34       0.013301    0.002147
   0.35       0.013670    0.002270
   0.36       0.014038    0.002396
   0.37       0.014405    0.002526
   0.38       0.014771    0.002659
   0.39       0.015136    0.002796
   0.40       0.015501    0.002936
   0.41       0.015864    0.003080
   0.42       0.016227    0.003226
   0.43       0.016590    0.003377
   0.44       0.016951    0.003530
   0.45       0.017312    0.003687
   0.46       0.017672    0.003847
   0.47       0.018032    0.004011
   0.48       0.018391    0.004178
   0.49       0.018750    0.004348
   0.50       0.019108    0.004522
   0.51       0.019465    0.004699
   0.52       0.019822    0.004880
   0.53       0.020179    0.005063
   0.54       0.020535    0.005250
   0.55       0.020891    0.005441
   0.56       0.021247    0.005634
   0.57       0.021602    0.005831
   0.58       0.021957    0.006032
   0.59       0.022311    0.006235
   0.60       0.022665    0.006442
   0.61       0.023020    0.006653
   0.62       0.023373    0.006866
   0.63       0.023727    0.007083
   0.64       0.024081    0.007303
   0.65       0.024434    0.007527
   0.66       0.024788    0.007753
   0.67       0.025141    0.007983
   0.68       0.025494    0.008216
   0.69       0.025848    0.008453
   0.70       0.026201    0.008692
   0.71       0.026554    0.008935
   0.72       0.026908    0.009182
   0.73       0.027261    0.009431
   0.74       0.027615    0.009684
   0.75       0.027969    0.009939
   0.76       0.028323    0.010198
   0.77       0.028677    0.010461
   0.78       0.029031    0.010726
   0.79       0.029386    0.010995
   0.80       0.029741    0.011266
   0.81       0.030096    0.011541
   0.82       0.030451    0.011819
   0.83       0.030807    0.012101
   0.84       0.031164    0.012385
   0.85       0.031520    0.012673
   0.86       0.031877    0.012963
   0.87       0.032235    0.013257
   0.88       0.032593    0.013554
   0.89       0.032951    0.013854
   0.90       0.033311    0.014157
   0.91       0.033670    0.014463
   0.92       0.034030    0.014772
   0.93       0.034391    0.015085
   0.94       0.034752    0.015400
   0.95       0.035114    0.015718
   0.96       0.035477    0.016040
   0.97       0.035840    0.016364
   0.98       0.036205    0.016692
   0.99       0.036569    0.017022
   1.00       0.036935    0.017356
   1.01       0.037301    0.017692
   1.02       0.037669    0.018031
   1.03       0.038037    0.018374
   1.04       0.038406    0.018719
   1.05       0.038775    0.019067
   1.06       0.039146    0.019418
   1.07       0.039518    0.019772
   1.08       0.039890    0.020129
   1.09       0.040264    0.020488
   1.10       0.040638    0.020851
   1.11       0.041014    0.021216
   1.12       0.041390    0.021585
   1.13       0.041768    0.021956
   1.14       0.042147    0.022330
   1.15       0.042527    0.022706
   1.16       0.042908    0.023086
   1.17       0.043290    0.023468
   1.18       0.043673    0.023853
   1.19       0.044057    0.024240
   1.20       0.044443    0.024631
   1.21       0.044830    0.025024
   1.22       0.045218    0.025419
   1.23       0.045608    0.025817
   1.24       0.045999    0.026218
   1.25       0.046391    0.026622
   1.26       0.046784    0.027028
   1.27       0.047179    0.027437
   1.28       0.047575    0.027848
   1.29       0.047973    0.028262
   1.30       0.048372    0.028678
   1.31       0.048773    0.029097
   1.32       0.049175    0.029518
   1.33       0.049578    0.029942
   1.34       0.049983    0.030368
   1.35       0.050390    0.030797
   1.36       0.050798    0.031228
   1.37       0.051208    0.031661
   1.38       0.051619    0.032097
   1.39       0.052032    0.032535
   1.40       0.052446    0.032976
   1.41       0.052863    0.033418
   1.42       0.053281    0.033863
   1.43       0.053700    0.034311
   1.44       0.054122    0.034760
   1.45       0.054545    0.035212
   1.46       0.054969    0.035665
   1.47       0.055396    0.036121
   1.48       0.055825    0.036579
   1.49       0.056255    0.037039
   1.50       0.056687    0.037502
   1.51       0.057121    0.037966
   1.52       0.057557    0.038432
   1.53       0.057995    0.038900
   1.54       0.058435    0.039371
   1.55       0.058876    0.039843
   1.56       0.059320    0.040317
   1.57       0.059766    0.040793
   1.58       0.078695    0.041271
   1.59       0.078747    0.041751
   1.60       0.078810    0.042233
   1.61       0.078885    0.042716
   1.62       0.078971    0.043201
   1.63       0.079069    0.043688
   1.64       0.079177    0.044177
   1.65       0.079296    0.044667
   1.66       0.079426    0.045159
   1.67       0.079565    0.045653
   1.68       0.079714    0.046149
   1.69       0.079871    0.046646
   1.70       0.080038    0.047144
   1.71       0.080213    0.047645
   1.72       0.080396    0.048146
   1.73       0.080587    0.048650
   1.74       0.080785    0.049154
   1.75       0.080989    0.049661
   1.76       0.081201    0.050169
   1.77       0.081419    0.050678
   1.78       0.081643    0.051189
   1.79       0.081873    0.051701
   1.80       0.082109    0.052215
   1.81       0.082351    0.052730
   1.82       0.082598    0.053246
   1.83       0.082852    0.053764
   1.84       0.083111    0.054283
   1.85       0.083377    0.054804
   1.86       0.083649    0.055325
   1.87       0.083928    0.055849
   1.88       0.084214    0.056373
   1.89       0.084507    0.056899
   1.90       0.084808    0.057426
   1.91       0.085117    0.057955
   1.92       0.085435    0.058485
   1.93       0.085762    0.059016
   1.94       0.086099    0.059549
   1.95       0.086445    0.060083
   1.96       0.086801    0.060618
   1.97       0.087167    0.061154
   1.98       0.087545    0.061692
   1.99       0.087933    0.062232
   2.00       0.088332    0.062772
   2.01       0.088743    0.063314
   2.02       0.089165    0.063858
   2.03       0.089598    0.064403
   2.04       0.090043    0.064949
   2.05       0.090499    0.065497
   2.06       0.090966    0.066046
   2.07       0.091445    0.066597
   2.08       0.091935    0.067149
   2.09       0.092435    0.067702
   2.10       0.092947    0.068258
   2.11       0.093469    0.068814
   2.12       0.094001    0.069373
   2.13       0.094544    0.069933
   2.14       0.095096    0.070494
   2.15       0.095658    0.071058
   2.16       0.096229    0.071623
   2.17       0.096810    0.072189
   2.18       0.097399    0.072758
   2.19       0.097996    0.073328
   2.20       0.098603    0.073879
   2.21       0.099217    0.074262
   2.22       0.099839    0.074654
   2.23       0.100468    0.075053
   2.24       0.101105    0.075461
   2.25       0.101749    0.075876
   2.26       0.102400    0.076300
   2.27       0.103057    0.076731
   2.28       0.103721    0.077170
   2.29       0.104391    0.077616
   2.30       0.105067    0.078070
   2.31       0.105749    0.078532
   2.32       0.106436    0.079000
   2.33       0.107130    0.079477
   2.34       0.107828    0.079960
   2.35       0.108532    0.080450
   2.36       0.109240    0.080948
   2.37       0.109954    0.081453
   2.38       0.110672    0.081964
   2.39       0.111395    0.082482
   2.40       0.112122    0.083007
   2.41       0.112854    0.083539
   2.42       0.113590    0.084078
   2.43       0.114330    0.084623
   2.44       0.115075    0.085174
   2.45       0.115823    0.085732
   2.46       0.116575    0.086297
   2.47       0.117331    0.086867
   2.48       0.118091    0.087444
   2.49       0.118854    0.088028
   2.50       0.119621    0.088617
   2.51       0.120392    0.089213
   2.52       0.121166    0.089814
   2.53       0.121943    0.090422
   2.54       0.122724    0.091035
   2.55       0.123508    0.091655
   2.56       0.124295    0.092280
   2.57       0.125085    0.092911
   2.58       0.125879    0.093548
   2.59       0.126675    0.094191
   2.60       0.127475    0.094839
   2.61       0.128278    0.095493
   2.62       0.129083    0.096153
   2.63       0.129892    0.096818
   2.64       0.130703    0.097488
   2.65       0.131518    0.098164
   2.66       0.132335    0.098846
   2.67       0.133155    0.099532
   2.68       0.133978    0.100224
   2.69       0.134803    0.100922
   2.70       0.135632    0.101624
   2.71       0.136463    0.102332
   2.72       0.137296    0.103045
   2.73       0.138133    0.103764
   2.74       0.138972    0.104487
   2.75       0.139814    0.105215
   2.76       0.140658    0.105948
   2.77       0.141505    0.106687
   2.78       0.142355    0.107430
   2.79       0.143207    0.108178
   2.80       0.144062    0.108931
   2.81       0.144920    0.109689
   2.82       0.145780    0.110452
   2.83       0.146642    0.111219
   2.84       0.147507    0.111991
   2.85       0.148375    0.112768
   2.86       0.149245    0.113549
   2.87       0.150118    0.114335
   2.88       0.150993    0.115126
   2.89       0.151871    0.115921
   2.90       0.152751    0.116721
   2.91       0.153634    0.117525
   2.92       0.154519    0.118333
   2.93       0.155407    0.119146
   2.94       0.156297    0.119963
   2.95       0.157190    0.120785
   2.96       0.158085    0.121611
   2.97       0.158982    0.122441
   2.98       0.159882    0.123275
   2.99       0.160785    0.124114
   3.00       0.161690    0.124956
   3.01       0.162597    0.125803
   3.02       0.163507    0.126654
   3.03       0.164419    0.127509
   3.04       0.165334    0.128367
   3.05       0.166251    0.129230
   3.06       0.167171    0.130097
   3.07       0.168093    0.130967
   3.08       0.169017    0.131842
   3.09       0.169944    0.132720
   3.10       0.170873    0.133602
   3.11       0.171805    0.134488
   3.12       0.172739    0.135378
   3.13       0.173676    0.136271
   3.14       0.174615    0.137168
   3.15       0.175556    0.138068
   3.16       0.176500    0.138972
   3.17       0.177446    0.139880
   3.18       0.178395    0.140791
   3.19       0.179346    0.141705
   3.20       0.180300    0.142623
   3.21       0.181256    0.143544
   3.22       0.182214    0.144469
   3.23       0.183175    0.145397
   3.24       0.184138    0.146329
   3.25       0.185104    0.147263
   3.26       0.186072    0.148201
   3.27       0.187042    0.149142
   3.28       0.188015    0.150086
   3.29       0.188990    0.151033
   3.30       0.189967    0.151984
   3.31       0.190947    0.152937
   3.32       0.191930    0.153894
   3.33       0.192915    0.154853
   3.34       0.193902    0.155816
   3.35       0.194891    0.156781
   3.36       0.195883    0.157749
   3.37       0.196877    0.158720
   3.38       0.197874    0.159694
   3.39       0.198873    0.160618
   3.40       0.199875    0.161518
   3.41       0.200878    0.162420
   3.42       0.201885    0.163325
   3.43       0.202893    0.164234
   3.44       0.203904    0.165144
   3.45       0.204917    0.166058
   3.46       0.205933    0.166975
   3.47       0.206951    0.167894
   3.48       0.207971    0.168816
   3.49       0.208994    0.169741
   3.50       0.210018    0.170669
   3.51       0.211046    0.171599
   3.52       0.212075    0.172532
   3.53       0.213107    0.173468
   3.54       0.214141    0.174407
   3.55       0.215178    0.175349
   3.56       0.216217    0.176293
   3.57       0.217258    0.177240
   3.58       0.218301    0.178190
   3.59       0.219347    0.179143
   3.60       0.220395    0.180099
   3.61       0.221446    0.181057
   3.62       0.222498    0.182018
   3.63       0.223553    0.182982
   3.64       0.224610    0.183948
   3.65       0.225669    0.184917
   3.66       0.226731    0.185889
   3.67       0.227795    0.186864
   3.68       0.228861    0.187842
   3.69       0.229929    0.188822
   3.70       0.231000    0.189805
   3.71       0.232072    0.190790
   3.72       0.233147    0.191779
   3.73       0.234224    0.192770
   3.74       0.235303    0.193764
   3.75       0.236385    0.194760
   3.76       0.237469    0.195759
   3.77       0.238554    0.196761
   3.78       0.239642    0.197766
   3.79       0.240732    0.198773
   3.80       0.241824    0.199783
   3.81       0.242919    0.200795
   3.82       0.244015    0.201811
   3.83       0.245114    0.202829
   3.84       0.246214    0.203849
   3.85       0.247317    0.204872
   3.86       0.248422    0.205898
   3.87       0.249529    0.206927
   3.88       0.250638    0.207958
   3.89       0.251749    0.208992
   3.90       0.252862    0.210028
   3.91       0.253977    0.211067
   3.92       0.255094    0.212109
   3.93       0.256213    0.213153
   3.94       0.257334    0.214200
   3.95       0.258457    0.215250
   3.96       0.259582    0.216302
   3.97       0.260708    0.217356
   3.98       0.261837    0.218413
   3.99       0.262968    0.219473
   4.00       0.264101    0.220536
   4.01       0.265235    0.221600
   4.02       0.266372    0.222668
   4.03       0.267510    0.223738
   4.04       0.268651    0.224810
   4.05       0.269793    0.225885
   4.06       0.270937    0.226963
   4.07       0.272083    0.228043
   4.08       0.273230    0.229125
   4.09       0.274380    0.230210
   4.10       0.275531    0.231298
   4.11       0.276684    0.232388
   4.12       0.277839    0.233480
   4.13       0.278996    0.234575
   4.14       0.280154    0.235673
   4.15       0.281314    0.236772
   4.16       0.282476    0.237875
   4.17       0.283639    0.238979
   4.18       0.284805    0.240086
   4.19       0.285971    0.241196
   4.20       0.287140    0.242308
   4.21       0.288310    0.243422
   4.22       0.289482    0.244539
   4.23       0.290655    0.245658
   4.24       0.291830    0.246779
   4.25       0.293007    0.247903
   4.26       0.294185    0.249029
   4.27       0.295365    0.250157
   4.28       0.296546    0.251288
   4.29       0.297729    0.252421
   4.30       0.298913    0.253557
   4.31       0.300099    0.254694
   4.32       0.301287    0.255834
   4.33       0.302475    0.256976
   4.34       0.303666    0.258121
   4.35       0.304857    0.259268
   4.36       0.306050    0.260416
   4.37       0.307245    0.261568
   4.38       0.308441    0.262721
   4.39       0.309638    0.263877
   4.40       0.310837    0.265034
   4.41       0.312037    0.266194
   4.42       0.313238    0.267357
   4.43       0.314441    0.268521
   4.44       0.315644    0.269687
   4.45       0.316850    0.270856
   4.46       0.318056    0.272027
   4.47       0.319264    0.273200
   4.48       0.320472    0.274374
   4.49       0.321683    0.275551
   4.50       0.322894    0.276731
   4.51       0.324106    0.277912
   4.52       0.325320    0.279095
   4.53       0.326534    0.280280
   4.54       0.327750    0.281468
   4.55       0.328967    0.282657
   4.56       0.330185    0.283848
   4.57       0.331404    0.285041
   4.58       0.332624    0.286237
   4.59       0.333845    0.287434
   4.60       0.335067    0.288633
   4.61       0.336290    0.289834
   4.62       0.337514    0.291037
   4.63       0.338739    0.292242
   4.64       0.339965    0.293449
   4.65       0.341192    0.294658
   4.66       0.342420    0.295868
   4.67       0.343648    0.297080
   4.68       0.344878    0.298295
   4.69       0.346108    0.299511
   4.70       0.347339    0.300729
   4.71       0.348571    0.301948
   4.72       0.349803    0.303170
   4.73       0.351037    0.304393
   4.74       0.352271    0.305618
   4.75       0.353506    0.306844
   4.76       0.354741    0.308073
   4.77       0.355977    0.309303
   4.78       0.357214    0.310534
   4.79       0.358452    0.311768
   4.80       0.359690    0.313003
   4.81       0.360928    0.314239
   4.82       0.362168    0.315478
   4.83       0.363407    0.316717
   4.84       0.364648    0.317959
   4.85       0.365889    0.319202
   4.86       0.367130    0.320446
   4.87       0.368372    0.321692
   4.88       0.369614    0.322940
   4.89       0.370857    0.324189
   4.90       0.372100    0.325440
   4.91       0.373344    0.326692
   4.92       0.374588    0.327945
   4.93       0.375832    0.329177
   4.94       0.377077    0.330331
   4.95       0.378322    0.331486
   4.96       0.379567    0.332641
   4.97       0.380813    0.333796
   4.98       0.382059    0.334952
   4.99       0.383305    0.336108
   5.00       0.384551    0.337265
   5.01       0.385797    0.338421
   5.02       0.387044    0.339578
   5.03       0.388291    0.340736
   5.04       0.389538    0.341893
   5.05       0.390785    0.343051
   5.06       0.392032    0.344209
   5.07       0.393279    0.345367
   5.08       0.394527    0.346526
   5.09       0.395774    0.347685
   5.10       0.397022    0.348844
   5.11       0.398269    0.350003
   5.12       0.399516    0.351163
   5.13       0.400764    0.352323
   5.14       0.402011    0.353483
   5.15       0.403258    0.354643
   5.16       0.404506    0.355803
   5.17       0.405753    0.356964
   5.18       0.407000    0.358124
   5.19       0.408276    0.359285
   5.20       0.409580    0.360446
   5.21       0.410885    0.361607
   5.22       0.412190    0.362768
   5.23       0.413496    0.363930
   5.24       0.414803    0.365091
   5.25       0.416111    0.366252
   5.26       0.417419    0.367414
   5.27       0.418729    0.368576
   5.28       0.420039    0.369737
   5.29       0.421350    0.370899
   5.30       0.422662    0.372061
   5.31       0.423974    0.373222
   5.32       0.425287    0.374384
   5.33       0.426601    0.375546
   5.34       0.427916    0.376708
   5.35       0.429231    0.377869
   5.36       0.430548    0.379031
   5.37       0.431865    0.380193
   5.38       0.433182    0.381354
   5.39       0.434501    0.382516
   5.40       0.435820    0.383677
   5.41       0.437139    0.384838
   5.42       0.438460    0.385999
   5.43       0.439781    0.387160
   5.44       0.441102    0.388321
   5.45       0.442425    0.389482
   5.46       0.443748    0.390642
   5.47       0.445071    0.391803
   5.48       0.446396    0.392963
   5.49       0.447721    0.394123
   5.50       0.449046    0.395282
   5.51       0.450372    0.396442
   5.52       0.451699    0.397601
   5.53       0.453026    0.398760
   5.54       0.454354    0.399919
   5.55       0.455682    0.401077
   5.56       0.457011    0.402235
   5.57       0.458340    0.403393
   5.58       0.459670    0.404550
   5.59       0.461000    0.405707
   5.60       0.462331    0.406863
   5.61       0.463662    0.408020
   5.62       0.464994    0.409175
   5.63       0.466326    0.410331
   5.64       0.467659    0.411486
   5.65       0.468992    0.412640
   5.66       0.470325    0.413794
   5.67       0.471659    0.414947
   5.68       0.472993    0.416100
   5.69       0.474328    0.417252
   5.70       0.475662    0.418404
   5.71       0.476998    0.419556
   5.72       0.478333    0.420706
   5.73       0.479669    0.421856
   5.74       0.481005    0.423006
   5.75       0.482341    0.424154
   5.76       0.483678    0.425302
   5.77       0.485015    0.426450
   5.78       0.486352    0.427597
   5.79       0.487689    0.428742
   5.80       0.489027    0.429888
   5.81       0.490364    0.431032
   5.82       0.491702    0.432176
   5.83       0.493040    0.433319
   5.84       0.494378    0.434461
   5.85       0.495716    0.435602
   5.86       0.497054    0.436742
   5.87       0.498393    0.437882
   5.88       0.499731    0.439020
   5.89       0.501069    0.440158
   5.90       0.502407    0.441295
   5.91       0.503745    0.442430
   5.92       0.505084    0.443565
   5.93       0.506422    0.444699
   5.94       0.507760    0.445831
   5.95       0.509098    0.446963
   5.96       0.510435    0.448093
   5.97       0.511773    0.449222
   5.98       0.513111    0.450351
   5.99       0.514448    0.451478
   6.00       0.515785    0.452603
   6.01       0.517122    0.453728
   6.02       0.518458    0.454851
   6.03       0.519794    0.455974
   6.04       0.521130    0.457094
   6.05       0.522466    0.458214
   6.06       0.523801    0.459332
   6.07       0.525136    0.460449
   6.08       0.526470    0.461564
   6.09       0.527804    0.462678
   6.10       0.529138    0.463791
   6.11       0.530471    0.464902
   6.12       0.531803    0.466012
   6.13       0.533135    0.467120
   6.14       0.534466    0.468226
   6.15       0.535797    0.469331
   6.16       0.537127    0.470435
   6.17       0.538457    0.471536
   6.18       0.539786    0.472636
   6.19       0.541114    0.473735
   6.20       0.542441    0.474831
   6.21       0.543768    0.475926
   6.22       0.545094    0.477019
   6.23       0.546419    0.478111
   6.24       0.547743    0.479200
   6.25       0.549067    0.480288
   6.26       0.550389    0.481373
   6.27       0.551711    0.482457
   6.28       0.553032    0.483539
   6.29       0.554351    0.484618
   6.30       0.555670    0.485696
   6.31       0.556988    0.486772
   6.32       0.558304    0.487845
   6.33       0.559620    0.488917
   6.34       0.560934    0.489986
   6.35       0.562248    0.491053
   6.36       0.563560    0.492118
   6.37       0.564871    0.493181
   6.38       0.566180    0.494241
   6.39       0.567489    0.495299
   6.40       0.568796    0.496355
   6.41       0.570102    0.497408
   6.42       0.571406    0.498459
   6.43       0.572709    0.499507
   6.44       0.574011    0.500553
   6.45       0.575311    0.501596
   6.46       0.576609    0.502637
   6.47       0.577907    0.503675
   6.48       0.579202    0.504710
   6.49       0.580496    0.505743
   6.50       0.581789    0.506773
   6.51       0.583080    0.507801
   6.52       0.584369    0.508825
   6.53       0.585657    0.509847
   6.54       0.586942    0.510866
   6.55       0.588226    0.511882
   6.56       0.589509    0.512895
   6.57       0.590789    0.513905
   6.58       0.592068    0.514912
   6.59       0.593345    0.515916
   6.60       0.594619    0.516917
   6.61       0.595892    0.517915
   6.62       0.597163    0.518910
   6.63       0.598432    0.519901
   6.64       0.599699    0.520890
   6.65       0.600964    0.521875
   6.66       0.602227    0.522856
   6.67       0.603487    0.523835
   6.68       0.604746    0.524810
   6.69       0.606002    0.525781
   6.70       0.607256    0.526749
   6.71       0.608508    0.527714
   6.72       0.609757    0.528675
   6.73       0.611004    0.529633
   6.74       0.612249    0.530586
   6.75       0.613492    0.531537
   6.76       0.614732    0.532483
   6.77       0.615969    0.533426
   6.78       0.617204    0.534365
   6.79       0.618437    0.535300
   6.80       0.619667    0.536232
   6.81       0.620895    0.537159
   6.82       0.622119    0.538083
   6.83       0.623342    0.539002
   6.84       0.624561    0.539918
   6.85       0.625778    0.540829
   6.86       0.626992    0.541737
   6.87       0.628203    0.542640
   6.88       0.629412    0.543540
   6.89       0.630618    0.544435
   6.90       0.631820    0.545326
   6.91       0.633020    0.546212
   6.92       0.634217    0.547094
   6.93       0.635411    0.547972
   6.94       0.636602    0.548846
   6.95       0.637790    0.549715
   6.96       0.638975    0.550580
   6.97       0.640157    0.551440
   6.98       0.641336    0.552296
   6.99       0.642511    0.553147
   7.00       0.643683    0.553994
   7.01       0.644852    0.554836
   7.02       0.646018    0.555673
   7.03       0.647181    0.556506
   7.04       0.648340    0.557333
   7.05       0.649495    0.558157
   7.06       0.650648    0.558975
   7.07       0.651797    0.559788
   7.08       0.652942    0.560597
   7.09       0.654084    0.561401
   7.10       0.655222    0.562200
   7.11       0.656357    0.562994
   7.12       0.657488    0.563783
   7.13       0.658616    0.564567
   7.14       0.659740    0.565346
   7.15       0.660860    0.566119
   7.16       0.661976    0.566888
   7.17       0.663089    0.567652
   7.18       0.664198    0.568410
   7.19       0.665303    0.569163
   7.20       0.666404    0.569911
   7.21       0.667501    0.570654
   7.22       0.668594    0.571391
   7.23       0.669683    0.572124
   7.24       0.670768    0.572850
   7.25       0.671850    0.573572
   7.26       0.672927    0.574288
   7.27       0.673999    0.574999
   7.28       0.675068    0.575704
   7.29       0.676133    0.576404
   7.30       0.677193    0.577098
   7.31       0.678249    0.577787
   7.32       0.679300    0.578470
   7.33       0.680348    0.579148
   7.34       0.681391    0.579820
   7.35       0.682429    0.580487
   7.36       0.683463    0.581148
   7.37       0.684493    0.581804
   7.38       0.685518    0.582453
   7.39       0.686538    0.583097
   7.40       0.687554    0.583736
   7.41       0.688565    0.584368
   7.42       0.689572    0.584995
   7.43       0.690574    0.585617
   7.44       0.691571    0.586232
   7.45       0.692563    0.586842
   7.46       0.693551    0.587446
   7.47       0.694533    0.588044
   7.48       0.695511    0.588636
   7.49       0.696484    0.589223
   7.50       0.697452    0.589803
   7.51       0.698415    0.590378
   7.52       0.699372    0.590947
   7.53       0.700325    0.591510
   7.54       0.701273    0.592067
   7.55       0.702215    0.592618
   7.56       0.703152    0.593163
   7.57       0.704084    0.593703
   7.58       0.705011    0.594236
   7.59       0.705932    0.594763
   7.60       0.706848    0.595285
   7.61       0.707759    0.595800
   7.62       0.708664    0.596310
   7.63       0.709564    0.596813
   7.64       0.710458    0.597311
   7.65       0.711347    0.597802
   7.66       0.712230    0.598287
   7.67       0.713108    0.598767
   7.68       0.713980    0.599240
   7.69       0.714846    0.599708
   7.70       0.715707    0.600169
   7.71       0.716561    0.600624
   7.72       0.717410    0.601073
   7.73       0.718253    0.601516
   7.74       0.719090    0.601953
   7.75       0.719922    0.602384
   7.76       0.720747    0.602809
   7.77       0.721566    0.603228
   7.78       0.722379    0.603641
   7.79       0.723186    0.604047
   7.80       0.723987    0.604448
   7.81       0.724782    0.604842
   7.82       0.725571    0.605230
   7.83       0.726353    0.605613
   7.84       0.727129    0.605989
   7.85       0.727899    0.606359
   7.86       0.728662    0.606722
   7.87       0.729419    0.607080
   7.88       0.730170    0.607432
   7.89       0.730914    0.607777
   7.90       0.731652    0.608117
   7.91       0.732383    0.608450
   7.92       0.733107    0.608777
   7.93       0.733825    0.609098
   7.94       0.734536    0.609413
   7.95       0.735240    0.609721
   7.96       0.735937    0.610024
   7.97       0.736628    0.610320
   7.98       0.737312    0.610610
   7.99       0.737989    0.610895
   8.00       0.738659    0.611173
   8.01       0.739322    0.611444
   8.02       0.739978    0.611710
   8.03       0.740627    0.611970
   8.04       0.741269    0.612223
   8.05       0.741903    0.612470
   8.06       0.742531    0.612711
   8.07       0.743151    0.612946
   8.08       0.743764    0.613175
   8.09       0.744370    0.613398
   8.10       0.744968    0.613615
   8.11       0.745559    0.613825
   8.12       0.746142    0.614029
   8.13       0.746718    0.614227
   8.14       0.747287    0.614419
   8.15       0.747848    0.614605
   8.16       0.748401    0.614785
   8.17       0.748947    0.614958
   8.18       0.749485    0.615125
   8.19       0.750015    0.615287
   8.20       0.750537    0.615442
   8.21       0.751052    0.615590
   8.22       0.751559    0.615733
   8.23       0.752057    0.615870
   8.24       0.752548    0.616000
   8.25       0.753031    0.616124
   8.26       0.753506    0.616242
   8.27       0.753973    0.616354
   8.28       0.754431    0.616460
   8.29       0.754882    0.616559
   8.30       0.755324    0.616653
   8.31       0.755758    0.616740
   8.32       0.756184    0.616821
   8.33       0.756601    0.616896
   8.34       0.757010    0.616965
   8.35       0.757410    0.617027
   8.36       0.757802    0.617084
   8.37       0.758186    0.617134
   8.38       0.758561    0.617178
   8.39       0.758927    0.617215
   8.40       0.759285    0.617247
   8.41       0.759634    0.617272
   8.42       0.759974    0.617292
   8.43       0.760305    0.617305
   8.44       0.760628    0.617311
   8.45       0.760941    0.617312
   8.46       0.761246    0.617306
   8.47       0.761542    0.617294
   8.48       0.761828    0.617276
   8.49       0.762106    0.617252
   8.50       0.762375    0.617222
   8.51       0.762634    0.617185
   8.52       0.762884    0.617142
   8.53       0.763125    0.617093
   8.54       0.763357    0.617037
   8.55       0.763579    0.616975
   8.56       0.763792    0.616907
   8.57       0.763996    0.616833
   8.58       0.764190    0.616753
   8.59       0.764374    0.616666
   8.60       0.764549    0.616573
   8.61       0.764714    0.616474
   8.62       0.764870    0.616368
   8.63       0.765016    0.616256
   8.64       0.765152    0.616138
   8.65       0.765278    0.616013
   8.66       0.765395    0.615882
   8.67       0.765501    0.615745
   8.68       0.765598    0.615602
   8.69       0.765684    0.615452
   8.70       0.765761    0.615295
   8.71       0.765827    0.615133
   8.72       0.765884    0.614964
   8.73       0.765930    0.614789
   8.74       0.765966    0.614607
   8.75       0.765991    0.614419
   8.76       0.766007    0.614224
   8.77       0.766012    0.614023
   8.78       0.766006    0.613816
   8.79       0.765990    0.613602
   8.80       0.765963    0.613382
   8.81       0.765926    0.613156
   8.82       0.765879    0.612922
   8.83       0.765820    0.612683
   8.84       0.765751    0.612437
   8.85       0.765671    0.612184
   8.86       0.765580    0.611925
   8.87       0.765479    0.611660
   8.88       0.765366    0.611387
   8.89       0.765243    0.611109
   8.90       0.765108    0.610824
   8.91       0.764962    0.610532
   8.92       0.764806    0.610233
   8.93       0.764638    0.609928
   8.94       0.764459    0.609617
   8.95       0.764268    0.609299
   8.96       0.764067    0.608974
   8.97       0.763853    0.608642
   8.98       0.763629    0.608304
   8.99       0.763393    0.607959
   9.00       0.763145    0.607608
   9.01       0.762886    0.607249
   9.02       0.762615    0.606884
   9.03       0.762333    0.606512
   9.04       0.762039    0.606134
   9.05       0.761733    0.605748
   9.06       0.761415    0.605356
   9.07       0.761086    0.604957
   9.08       0.760744    0.604551
   9.09       0.760391    0.604139
   9.10       0.760025    0.603719
   9.11       0.759647    0.603293
   9.12       0.759257    0.602859
   9.13       0.758856    0.602419
   9.14       0.758441    0.601971
   9.15       0.758015    0.601517
   9.16       0.757576    0.601056
   9.17       0.757125    0.600587
   9.18       0.756661    0.600112
   9.19       0.756185    0.599629
   9.20       0.755696    0.599139
   9.21       0.755195    0.598642
   9.22       0.754681    0.598138
   9.23       0.754154    0.597627
   9.24       0.753615    0.597109
   9.25       0.753063    0.596583
   9.26       0.752498    0.596050
   9.27       0.751920    0.595510
   9.28       0.751329    0.594962
   9.29       0.750725    0.594407
   9.30       0.750109    0.593845
   9.31       0.749479    0.593275
   9.32       0.748836    0.592698
   9.33       0.748179    0.592113
   9.34       0.747510    0.591520
   9.35       0.746827    0.590921
   9.36       0.746131    0.590313
   9.37       0.745422    0.589698
   9.38       0.744699    0.589075
   9.39       0.743963    0.588445
   9.40       0.743213    0.587806
   9.41       0.742450    0.587160
   9.42       0.741673    0.586506
   9.43       0.740883    0.585845
   9.44       0.740079    0.585175
   9.45       0.739261    0.584497
   9.46       0.738430    0.583812
   9.47       0.737585    0.583118
   9.48       0.736726    0.582416
   9.49       0.735853    0.581706
   9.50       0.734966    0.580988
   9.51       0.734066    0.580262
   9.52       0.733151    0.579527
   9.53       0.732223    0.578784
   9.54       0.731280    0.578033
   9.55       0.730324    0.577273
   9.56       0.729353    0.576505
   9.57       0.728368    0.575728
   9.58       0.727370    0.574942
   9.59       0.726357    0.574148
   9.60       0.725330    0.573345
   9.61       0.724289    0.572534
   9.62       0.723233    0.571713
   9.63       0.722164    0.570884
   9.64       0.721080    0.570045
   9.65       0.719982    0.569198
   9.66       0.718870    0.568341
   9.67       0.717743    0.567476
   9.68       0.716603    0.566601
   9.69       0.715448    0.565716
   9.70       0.714279    0.564823
   9.71       0.713095    0.563920
   9.72       0.711897    0.563007
   9.73       0.710686    0.562085
   9.74       0.709459    0.561153
   9.75       0.708219    0.560211
   9.76       0.706964    0.559259
   9.77       0.705696    0.558298
   9.78       0.704413    0.557326
   9.79       0.703116    0.556345
   9.80       0.701804    0.555353
   9.81       0.700479    0.554350
   9.82       0.699139    0.553338
   9.83       0.697786    0.552315
   9.84       0.696418    0.551281
   9.85       0.695037    0.550237
   9.86       0.693641    0.549182
   9.87       0.692232    0.548116
   9.88       0.690809    0.547039
   9.89       0.689372    0.545951
   9.90       0.687921    0.544852
   9.91       0.686457    0.543741
   9.92       0.684978    0.542620
   9.93       0.683487    0.541486
   9.94       0.681981    0.540341
   9.95       0.680463    0.539184
   9.96       0.678931    0.538016
   9.97       0.677385    0.536835
   9.98       0.675826    0.535642
   9.99       0.674255    0.534438
  10.00       0.672670    0.533220
  10.01       0.671072    0.531991
  10.02       0.669461    0.530748
  10.03       0.667837    0.529493
  10.04       0.666200    0.528225
  10.05       0.664551    0.526944
  10.06       0.662889    0.525650
  10.07       0.661215    0.524342
  10.08       0.659528    0.523022
  10.09       0.657829    0.521687
  10.10       0.656118    0.520339
  10.11       0.654394    0.518977
  10.12       0.652659    0.517601
  10.13       0.650912    0.516211
  10.14       0.649153    0.514807
  10.15       0.647382    0.513388
  10.16       0.645600    0.511954
  10.17       0.643806    0.510506
  10.18       0.642001    0.509043
  10.19       0.640184    0.507565
  10.20       0.638357    0.506071
  10.21       0.636518    0.504562
  10.22       0.634668    0.502618
  10.23       0.632808    0.500106
  10.24       0.630937    0.497574
  10.25       0.629055    0.495022
  10.26       0.627163    0.492449
  10.27       0.625260    0.489855
  10.28       0.623347    0.487242
  10.29       0.621424    0.484608
  10.30       0.619491    0.481953
  10.31       0.617548    0.479279
  10.32       0.615595    0.476584
  10.33       0.613632    0.473869
  10.34       0.611659    0.471135
  10.35       0.609677    0.468380
  10.36       0.607686    0.465605
  10.37       0.605685    0.462810
  10.38       0.603674    0.459994
  10.39       0.601655    0.457159
  10.40       0.599626    0.454304
  10.41       0.597589    0.451430
  10.42       0.595542    0.448535
  10.43       0.593486    0.445620
  10.44       0.591422    0.442685
  10.45       0.589349    0.439731
  10.46       0.587267    0.436757
  10.47       0.585176    0.433762
  10.48       0.583077    0.430748
  10.49       0.580970    0.427714
  10.50       0.578854    0.424660
  10.51       0.576729    0.421586
  10.52       0.574597    0.418493
  10.53       0.572456    0.415379
  10.54       0.570313    0.412246
  10.55       0.568489    0.409092
  10.56       0.566650    0.405918
  10.57       0.564798    0.402725
  10.58       0.562931    0.399511
  10.59       0.561051    0.396277
  10.60       0.559157    0.393023
  10.61       0.557250    0.389749
  10.62       0.555329    0.386455
  10.63       0.553394    0.383140
  10.64       0.551445    0.379805
  10.65       0.549483    0.376449
  10.66       0.547508    0.373074
  10.67       0.545519    0.369677
  10.68       0.543517    0.366260
  10.69       0.541501    0.362822
  10.70       0.539473    0.359364
  10.71       0.537431    0.355885
  10.72       0.535377    0.352385
  10.73       0.533310    0.348864
  10.74       0.531229    0.345321
  10.75       0.529137    0.341758
  10.76       0.527031    0.338174
  10.77       0.524914    0.334568
  10.78       0.522784    0.330941
  10.79       0.520642    0.327292
  10.80       0.518488    0.323622
  10.81       0.516322    0.319930
  10.82       0.514144    0.316216
  10.83       0.511955    0.312481
  10.84       0.509755    0.308723
  10.85       0.507543    0.304944
  10.86       0.505321    0.301142
  10.87       0.503087    0.297318
  10.88       0.500843    0.293471
  10.89       0.498588    0.289602
  10.90       0.496323    0.285711
  10.91       0.494048    0.281796
  10.92       0.491763    0.277859
  10.93       0.489468    0.273899
  10.94       0.487164    0.269916
  10.95       0.484851    0.265909
  10.96       0.482528    0.261880
  10.97       0.480197    0.257827
  10.98       0.477857    0.253750
  10.99       0.475509    0.249650
  11.00       0.473153    0.245526
  11.01       0.470789    0.241378
  11.02       0.468417    0.237206
  11.03       0.466038    0.317044
  11.04       0.463652    0.313963
  11.05       0.461258    0.310866
  11.06       0.458858    0.307753
  11.07       0.456452    0.304626
  11.08       0.454039    0.301483
  11.09       0.451621    0.298326
  11.10       0.449197    0.295155
  11.11       0.446767    0.291970
  11.12       0.444332    0.288771
  11.13       0.441892    0.285558
  11.14       0.439448    0.282332
  11.15       0.436999    0.279092
  11.16       0.434546    0.275840
  11.17       0.432089    0.272575
  11.18       0.429628    0.269297
  11.19       0.427164    0.266007
  11.20       0.424696    0.262705
  11.21       0.422225    0.259391
  11.22       0.419752    0.256065
  11.23       0.417276    0.252727
  11.24       0.414797    0.249378
  11.25       0.412317    0.246017
  11.26       0.409834    0.242646
  11.27       0.407350    0.239263
  11.28       0.404864    0.235869
  11.29       0.402377    0.232465
  11.30       0.399889    0.229050
  11.31       0.397399    0.225624
  11.32       0.394909    0.222188
  11.33       0.392418    0.218741
  11.34       0.389927    0.215284
  11.35       0.387436    0.211817
  11.36       0.384944    0.208339
  11.37       0.382453    0.204851
  11.38       0.379961    0.201353
  11.39       0.377470    0.197845
  11.40       0.374980    0.194327
  11.41       0.372490    0.190798
  11.42       0.370000    0.187260
  11.43       0.367512    0.183711
  11.44       0.365024    0.180152
  11.45       0.362537    0.176582
  11.46       0.360052    0.173003
  11.47       0.357568    0.169413
  11.48       0.355085    0.165813
  11.49       0.352603    0.162202
  11.50       0.350123    0.158581
  11.51       0.347644    0.154949
  11.52       0.345167    0.151306
  11.53       0.342692    0.147652
  11.54       0.340218    0.143988
  11.55       0.337746    0.140312
  11.56       0.335276    0.136625
  11.57       0.332808    0.132927
  11.58       0.330341    0.129218
  11.59       0.327876    0.125496
  11.60       0.325413    0.121763
  11.61       0.322953    0.118019
  11.62       0.320494    0.114262
  11.63       0.318036    0.110493


==> DWF_Nf10_c0.300_s2.txt <==
#gcSq(0.300) beta(high)  beta(low) 
   0.01       0.000494   -0.000038
   0.02       0.000985   -0.000073
   0.03       0.001473   -0.000103
   0.04       0.001959   -0.000128
   0.05       0.002442   -0.000150
   0.06       0.002922   -0.000167
   0.07       0.003400   -0.000180
   0.08       0.003876   -0.000188
   0.09       0.004348   -0.000193
   0.10       0.004819   -0.000193
   0.11       0.005287   -0.000189
   0.12       0.005752   -0.000180
   0.13       0.006216   -0.000168
   0.14       0.006677   -0.000151
   0.15       0.007135   -0.000130
   0.16       0.007592   -0.000105
   0.17       0.008046   -0.000076
   0.18       0.008498   -0.000042
   0.19       0.008948   -0.000004
   0.20       0.009396    0.000037
   0.21       0.009842    0.000084
   0.22       0.010286    0.000134
   0.23       0.010728    0.000188
   0.24       0.011168    0.000247
   0.25       0.011606    0.000310
   0.26       0.012042    0.000377
   0.27       0.012477    0.000448
   0.28       0.012909    0.000523
   0.29       0.013340    0.000603
   0.30       0.013770    0.000686
   0.31       0.014197    0.000774
   0.32       0.014623    0.000866
   0.33       0.015047    0.000962
   0.34       0.015470    0.001062
   0.35       0.015891    0.001166
   0.36       0.016311    0.001274
   0.37       0.016729    0.001387
   0.38       0.017146    0.001503
   0.39       0.017561    0.001624
   0.40       0.017975    0.001748
   0.41       0.018388    0.001877
   0.42       0.018800    0.002010
   0.43       0.019210    0.002147
   0.44       0.019619    0.002288
   0.45       0.020027    0.002432
   0.46       0.020433    0.002581
   0.47       0.020839    0.002734
   0.48       0.021243    0.002891
   0.49       0.021647    0.003053
   0.50       0.022049    0.003218
   0.51       0.022450    0.003387
   0.52       0.022851    0.003560
   0.53       0.023250    0.003737
   0.54       0.023649    0.003918
   0.55       0.024047    0.004103
   0.56       0.024444    0.004292
   0.57       0.024840    0.004485
   0.58       0.025236    0.004681
   0.59       0.025631    0.004882
   0.60       0.026025    0.005087
   0.61       0.026418    0.005296
   0.62       0.026811    0.005508
   0.63       0.027204    0.005725
   0.64       0.027595    0.005945
   0.65       0.027987    0.006169
   0.66       0.028377    0.006397
   0.67       0.028768    0.006629
   0.68       0.029158    0.006865
   0.69       0.029547    0.007105
   0.70       0.029936    0.007349
   0.71       0.030325    0.007596
   0.72       0.030714    0.007847
   0.73       0.031102    0.008102
   0.74       0.031490    0.008361
   0.75       0.031878    0.008624
   0.76       0.032266    0.008890
   0.77       0.032654    0.009160
   0.78       0.033041    0.009434
   0.79       0.033429    0.009712
   0.80       0.033816    0.009993
   0.81       0.034203    0.010278
   0.82       0.034591    0.010567
   0.83       0.034979    0.010859
   0.84       0.035366    0.011155
   0.85       0.035754    0.011455
   0.86       0.036142    0.011759
   0.87       0.036530    0.012066
   0.88       0.036918    0.012376
   0.89       0.037307    0.012691
   0.90       0.037695    0.013009
   0.91       0.038085    0.013330
   0.92       0.038474    0.013656
   0.93       0.038864    0.013984
   0.94       0.039254    0.014316
   0.95       0.039645    0.014652
   0.96       0.040036    0.014991
   0.97       0.040427    0.015334
   0.98       0.040819    0.015680
   0.99       0.041212    0.016030
   1.00       0.041605    0.016383
   1.01       0.041999    0.016740
   1.02       0.042393    0.017100
   1.03       0.042788    0.017463
   1.04       0.043184    0.017830
   1.05       0.043580    0.018200
   1.06       0.043978    0.018574
   1.07       0.044375    0.018951
   1.08       0.044774    0.019331
   1.09       0.045174    0.019714
   1.10       0.045574    0.020101
   1.11       0.045976    0.020491
   1.12       0.046378    0.020884
   1.13       0.046781    0.021281
   1.14       0.047185    0.021680
   1.15       0.047590    0.022083
   1.16       0.047996    0.022489
   1.17       0.048403    0.022898
   1.18       0.048812    0.023310
   1.19       0.049221    0.023725
   1.20       0.049632    0.024144
   1.21       0.050043    0.024565
   1.22       0.050456    0.024989
   1.23       0.050870    0.025417
   1.24       0.051285    0.025847
   1.25       0.051702    0.026280
   1.26       0.052120    0.026716
   1.27       0.052539    0.027155
   1.28       0.052959    0.027597
   1.29       0.053381    0.028042
   1.30       0.053804    0.028489
   1.31       0.054229    0.028940
   1.32       0.054655    0.029393
   1.33       0.055083    0.029848
   1.34       0.055512    0.030307
   1.35       0.055943    0.030768
   1.36       0.056375    0.031232
   1.37       0.056808    0.031698
   1.38       0.057244    0.032167
   1.39       0.057681    0.032639
   1.40       0.058119    0.033113
   1.41       0.058560    0.033589
   1.42       0.059002    0.034068
   1.43       0.059446    0.034549
   1.44       0.059891    0.035033
   1.45       0.060338    0.035519
   1.46       0.060788    0.036008
   1.47       0.061238    0.036499
   1.48       0.061691    0.036992
   1.49       0.062146    0.037487
   1.50       0.062603    0.037985
   1.51       0.063061    0.038484
   1.52       0.063522    0.038986
   1.53       0.063984    0.039490
   1.54       0.064449    0.039996
   1.55       0.064915    0.040504
   1.56       0.065384    0.041014
   1.57       0.083911    0.041526
   1.58       0.083828    0.042040
   1.59       0.083761    0.042556
   1.60       0.083711    0.043074
   1.61       0.083677    0.043593
   1.62       0.083659    0.044115
   1.63       0.083657    0.044638
   1.64       0.083671    0.045163
   1.65       0.083699    0.045689
   1.66       0.083741    0.046218
   1.67       0.083798    0.046748
   1.68       0.083868    0.047279
   1.69       0.083951    0.047812
   1.70       0.084046    0.048347
   1.71       0.084153    0.048883
   1.72       0.084270    0.049421
   1.73       0.084399    0.049960
   1.74       0.084537    0.050501
   1.75       0.084685    0.051043
   1.76       0.084842    0.051587
   1.77       0.085007    0.052132
   1.78       0.085181    0.052678
   1.79       0.085362    0.053225
   1.80       0.085551    0.053774
   1.81       0.085747    0.054325
   1.82       0.085950    0.054876
   1.83       0.086161    0.055429
   1.84       0.086379    0.055983
   1.85       0.086604    0.056538
   1.86       0.086838    0.057094
   1.87       0.087079    0.057652
   1.88       0.087328    0.058211
   1.89       0.087586    0.058771
   1.90       0.087853    0.059332
   1.91       0.088130    0.059895
   1.92       0.088417    0.060458
   1.93       0.088714    0.061023
   1.94       0.089021    0.061589
   1.95       0.089341    0.062157
   1.96       0.089672    0.062725
   1.97       0.090014    0.063295
   1.98       0.090370    0.063866
   1.99       0.090737    0.064438
   2.00       0.091118    0.064597
   2.01       0.091511    0.064744
   2.02       0.091918    0.064897
   2.03       0.092337    0.065055
   2.04       0.092770    0.065220
   2.05       0.093215    0.065393
   2.06       0.093674    0.065573
   2.07       0.094146    0.065762
   2.08       0.094630    0.065960
   2.09       0.095127    0.066167
   2.10       0.095636    0.066383
   2.11       0.096157    0.066609
   2.12       0.096690    0.066845
   2.13       0.097235    0.067091
   2.14       0.097791    0.067347
   2.15       0.098358    0.067613
   2.16       0.098936    0.067890
   2.17       0.099524    0.068177
   2.18       0.100122    0.068474
   2.19       0.100731    0.068782
   2.20       0.101349    0.069100
   2.21       0.101976    0.069428
   2.22       0.102613    0.069766
   2.23       0.103258    0.070114
   2.24       0.103912    0.070473
   2.25       0.104574    0.070841
   2.26       0.105245    0.071220
   2.27       0.105923    0.071608
   2.28       0.106608    0.072006
   2.29       0.107301    0.072413
   2.30       0.108016    0.072830
   2.31       0.108735    0.073257
   2.32       0.109459    0.073693
   2.33       0.110187    0.074138
   2.34       0.110920    0.074593
   2.35       0.111659    0.075056
   2.36       0.112402    0.075529
   2.37       0.113150    0.076011
   2.38       0.113902    0.076501
   2.39       0.114660    0.077000
   2.40       0.115422    0.077508
   2.41       0.116190    0.078025
   2.42       0.116962    0.078550
   2.43       0.117739    0.079083
   2.44       0.118522    0.079625
   2.45       0.119309    0.080175
   2.46       0.120101    0.080734
   2.47       0.120898    0.081300
   2.48       0.121700    0.081875
   2.49       0.122506    0.082458
   2.50       0.123318    0.083049
   2.51       0.124135    0.083647
   2.52       0.124956    0.084254
   2.53       0.125783    0.084868
   2.54       0.126614    0.085490
   2.55       0.127450    0.086119
   2.56       0.128291    0.086756
   2.57       0.129137    0.087401
   2.58       0.129988    0.088053
   2.59       0.130843    0.088712
   2.60       0.131703    0.089379
   2.61       0.132568    0.090053
   2.62       0.133438    0.090734
   2.63       0.134313    0.091423
   2.64       0.135192    0.092118
   2.65       0.136076    0.092821
   2.66       0.136964    0.093531
   2.67       0.137857    0.094247
   2.68       0.138755    0.094971
   2.69       0.139658    0.095701
   2.70       0.140564    0.096438
   2.71       0.141476    0.097182
   2.72       0.142392    0.097932
   2.73       0.143312    0.098690
   2.74       0.144237    0.099453
   2.75       0.145166    0.100224
   2.76       0.146100    0.101000
   2.77       0.147037    0.101783
   2.78       0.147980    0.102573
   2.79       0.148926    0.103369
   2.80       0.149877    0.104171
   2.81       0.150832    0.104979
   2.82       0.151791    0.105794
   2.83       0.152754    0.106615
   2.84       0.153722    0.107442
   2.85       0.154693    0.108274
   2.86       0.155669    0.109113
   2.87       0.156648    0.109958
   2.88       0.157632    0.110809
   2.89       0.158619    0.111665
   2.90       0.159611    0.112528
   2.91       0.160606    0.113396
   2.92       0.161605    0.114269
   2.93       0.162608    0.115149
   2.94       0.163615    0.116034
   2.95       0.164626    0.116925
   2.96       0.165640    0.117821
   2.97       0.166658    0.118722
   2.98       0.167680    0.119629
   2.99       0.168706    0.120542
   3.00       0.169735    0.121459
   3.01       0.170767    0.122383
   3.02       0.171804    0.123311
   3.03       0.172844    0.124244
   3.04       0.173887    0.125183
   3.05       0.174934    0.126126
   3.06       0.175984    0.127075
   3.07       0.177038    0.128029
   3.08       0.178095    0.128988
   3.09       0.179155    0.129951
   3.10       0.180219    0.130920
   3.11       0.181286    0.131893
   3.12       0.182357    0.132871
   3.13       0.183431    0.133854
   3.14       0.184508    0.134841
   3.15       0.185588    0.135833
   3.16       0.186671    0.136830
   3.17       0.187758    0.137831
   3.18       0.188848    0.138837
   3.19       0.189941    0.139847
   3.20       0.191037    0.140861
   3.21       0.192136    0.141880
   3.22       0.193238    0.142903
   3.23       0.194343    0.143931
   3.24       0.195452    0.144962
   3.25       0.196563    0.145998
   3.26       0.197677    0.147038
   3.27       0.198794    0.148082
   3.28       0.199915    0.149130
   3.29       0.201038    0.150182
   3.30       0.202164    0.151238
   3.31       0.203293    0.152298
   3.32       0.204424    0.153361
   3.33       0.205559    0.154429
   3.34       0.206696    0.155500
   3.35       0.207837    0.156575
   3.36       0.208980    0.157654
   3.37       0.210125    0.158736
   3.38       0.211274    0.159822
   3.39       0.212425    0.160911
   3.40       0.213579    0.162004
   3.41       0.214736    0.163100
   3.42       0.215895    0.164200
   3.43       0.217057    0.165303
   3.44       0.218222    0.166409
   3.45       0.219389    0.167519
   3.46       0.220559    0.168631
   3.47       0.221732    0.169747
   3.48       0.222907    0.170866
   3.49       0.224085    0.171989
   3.50       0.225265    0.173114
   3.51       0.226448    0.174242
   3.52       0.227633    0.175373
   3.53       0.228821    0.176507
   3.54       0.230011    0.177644
   3.55       0.231204    0.178784
   3.56       0.232399    0.179927
   3.57       0.233597    0.181072
   3.58       0.234797    0.182221
   3.59       0.236000    0.183371
   3.60       0.237205    0.184525
   3.61       0.238412    0.185681
   3.62       0.239622    0.186839
   3.63       0.240834    0.188001
   3.64       0.242049    0.189164
   3.65       0.243266    0.190330
   3.66       0.244485    0.191499
   3.67       0.245707    0.192670
   3.68       0.246931    0.193843
   3.69       0.248157    0.195018
   3.70       0.249385    0.196196
   3.71       0.250616    0.197376
   3.72       0.251849    0.198558
   3.73       0.253084    0.199743
   3.74       0.254322    0.200929
   3.75       0.255561    0.202118
   3.76       0.256803    0.203308
   3.77       0.258047    0.204501
   3.78       0.259294    0.205695
   3.79       0.260542    0.206892
   3.80       0.261793    0.208091
   3.81       0.263046    0.209291
   3.82       0.264301    0.210493
   3.83       0.265558    0.211697
   3.84       0.266817    0.212903
   3.85       0.268078    0.214111
   3.86       0.269342    0.215321
   3.87       0.270607    0.216532
   3.88       0.271875    0.217745
   3.89       0.273144    0.218960
   3.90       0.274416    0.220176
   3.91       0.275690    0.221394
   3.92       0.276966    0.222614
   3.93       0.278244    0.223835
   3.94       0.279524    0.225057
   3.95       0.280805    0.226282
   3.96       0.282089    0.227507
   3.97       0.283375    0.228735
   3.98       0.284663    0.229964
   3.99       0.285953    0.231194
   4.00       0.287245    0.232425
   4.01       0.288538    0.233659
   4.02       0.289834    0.234893
   4.03       0.291132    0.236129
   4.04       0.292431    0.237366
   4.05       0.293733    0.238605
   4.06       0.295036    0.239845
   4.07       0.296341    0.241086
   4.08       0.297649    0.242329
   4.09       0.298958    0.243573
   4.10       0.300269    0.244818
   4.11       0.301581    0.246064
   4.12       0.302896    0.247312
   4.13       0.304212    0.248561
   4.14       0.305531    0.249811
   4.15       0.306851    0.251062
   4.16       0.308173    0.252315
   4.17       0.309497    0.253568
   4.18       0.310822    0.254823
   4.19       0.312149    0.256080
   4.20       0.313479    0.257337
   4.21       0.314809    0.258595
   4.22       0.316142    0.259855
   4.23       0.317477    0.261116
   4.24       0.318813    0.262377
   4.25       0.320151    0.263640
   4.26       0.321490    0.264905
   4.27       0.322832    0.266170
   4.28       0.324175    0.267436
   4.29       0.325520    0.268703
   4.30       0.326867    0.269972
   4.31       0.328215    0.271242
   4.32       0.329565    0.272512
   4.33       0.330916    0.273784
   4.34       0.332270    0.275057
   4.35       0.333625    0.276331
   4.36       0.334981    0.277606
   4.37       0.336340    0.278882
   4.38       0.337700    0.280159
   4.39       0.339061    0.281437
   4.40       0.340425    0.282716
   4.41       0.341790    0.283996
   4.42       0.343156    0.285277
   4.43       0.344524    0.286560
   4.44       0.345894    0.287843
   4.45       0.347265    0.289127
   4.46       0.348638    0.290413
   4.47       0.350013    0.291699
   4.48       0.351389    0.292986
   4.49       0.352767    0.294275
   4.50       0.354146    0.295564
   4.51       0.355527    0.296855
   4.52       0.356909    0.298146
   4.53       0.358293    0.299439
   4.54       0.359679    0.300732
   4.55       0.361066    0.302027
   4.56       0.362455    0.303322
   4.57       0.363845    0.304619
   4.58       0.365237    0.305916
   4.59       0.366630    0.307214
   4.60       0.368025    0.308514
   4.61       0.369421    0.309814
   4.62       0.370819    0.311116
   4.63       0.372218    0.312418
   4.64       0.373619    0.313722
   4.65       0.375021    0.315026
   4.66       0.376425    0.316331
   4.67       0.377830    0.317638
   4.68       0.379237    0.318945
   4.69       0.380645    0.320253
   4.70       0.382055    0.321563
   4.71       0.383466    0.322873
   4.72       0.384878    0.324184
   4.73       0.386292    0.325496
   4.74       0.387708    0.326809
   4.75       0.389125    0.328123
   4.76       0.390543    0.329438
   4.77       0.391963    0.330754
   4.78       0.393385    0.332071
   4.79       0.394807    0.333389
   4.80       0.396231    0.334708
   4.81       0.397657    0.336027
   4.82       0.399084    0.337348
   4.83       0.400513    0.338670
   4.84       0.401942    0.339992
   4.85       0.403374    0.341315
   4.86       0.404806    0.342640
   4.87       0.406240    0.343965
   4.88       0.407676    0.345291
   4.89       0.409113    0.346618
   4.90       0.410551    0.347946
   4.91       0.411991    0.349275
   4.92       0.413432    0.350604
   4.93       0.414875    0.351935
   4.94       0.416318    0.353266
   4.95       0.417764    0.354598
   4.96       0.419210    0.355932
   4.97       0.420658    0.357265
   4.98       0.422108    0.358600
   4.99       0.423558    0.359936
   5.00       0.425011    0.361272
   5.01       0.426464    0.362610
   5.02       0.427919    0.363948
   5.03       0.429375    0.365287
   5.04       0.430833    0.366627
   5.05       0.432292    0.367967
   5.06       0.433752    0.369309
   5.07       0.435214    0.370651
   5.08       0.436677    0.371994
   5.09       0.438141    0.373337
   5.10       0.439607    0.374682
   5.11       0.441074    0.376027
   5.12       0.442543    0.377373
   5.13       0.444012    0.378720
   5.14       0.445483    0.380067
   5.15       0.446956    0.381415
   5.16       0.448430    0.382764
   5.17       0.449905    0.384114
   5.18       0.451381    0.385464
   5.19       0.452859    0.386815
   5.20       0.454338    0.388167
   5.21       0.455819    0.389519
   5.22       0.457300    0.390872
   5.23       0.458783    0.392225
   5.24       0.460268    0.393579
   5.25       0.461753    0.394934
   5.26       0.463240    0.396290
   5.27       0.464729    0.397646
   5.28       0.466218    0.399002
   5.29       0.467709    0.400360
   5.30       0.469202    0.401717
   5.31       0.470695    0.403076
   5.32       0.472190    0.404435
   5.33       0.473686    0.405794
   5.34       0.475183    0.407154
   5.35       0.476682    0.408514
   5.36       0.478182    0.409875
   5.37       0.479683    0.411237
   5.38       0.481186    0.412599
   5.39       0.482690    0.413961
   5.40       0.484195    0.415324
   5.41       0.485701    0.416687
   5.42       0.487209    0.418051
   5.43       0.488718    0.419415
   5.44       0.490228    0.420779
   5.45       0.491739    0.422144
   5.46       0.493252    0.423509
   5.47       0.494766    0.424874
   5.48       0.496281    0.426240
   5.49       0.497797    0.427606
   5.50       0.499314    0.428973
   5.51       0.500833    0.430340
   5.52       0.502353    0.431707
   5.53       0.503874    0.433074
   5.54       0.505397    0.434441
   5.55       0.506920    0.435809
   5.56       0.508445    0.437177
   5.57       0.509971    0.438545
   5.58       0.511498    0.439913
   5.59       0.513026    0.441282
   5.60       0.514555    0.442650
   5.61       0.516086    0.444019
   5.62       0.517618    0.445388
   5.63       0.519150    0.446757
   5.64       0.520684    0.448126
   5.65       0.522219    0.449495
   5.66       0.523755    0.450864
   5.67       0.525292    0.452233
   5.68       0.526831    0.453602
   5.69       0.528370    0.454971
   5.70       0.529910    0.456340
   5.71       0.531452    0.457709
   5.72       0.532994    0.459078
   5.73       0.534538    0.460446
   5.74       0.536082    0.461815
   5.75       0.537628    0.463183
   5.76       0.539174    0.464552
   5.77       0.540722    0.465920
   5.78       0.542270    0.467287
   5.79       0.543819    0.468655
   5.80       0.545370    0.470022
   5.81       0.546921    0.471390
   5.82       0.548473    0.472756
   5.83       0.550026    0.474123
   5.84       0.551580    0.475489
   5.85       0.553134    0.476855
   5.86       0.554690    0.478220
   5.87       0.556246    0.479585
   5.88       0.557803    0.480950
   5.89       0.559361    0.482314
   5.90       0.560920    0.483677
   5.91       0.562479    0.485041
   5.92       0.564039    0.486403
   5.93       0.565600    0.487765
   5.94       0.567162    0.489126
   5.95       0.568724    0.490487
   5.96       0.570287    0.491847
   5.97       0.571850    0.493207
   5.98       0.573414    0.494566
   5.99       0.574979    0.495924
   6.00       0.576544    0.497281
   6.01       0.578110    0.498638
   6.02       0.579676    0.499993
   6.03       0.581243    0.501348
   6.04       0.582810    0.502703
   6.05       0.584377    0.504056
   6.06       0.585945    0.505408
   6.07       0.587514    0.506759
   6.08       0.589083    0.508110
   6.09       0.590652    0.509459
   6.10       0.592221    0.510807
   6.11       0.593791    0.512155
   6.12       0.595361    0.513501
   6.13       0.596931    0.514846
   6.14       0.598501    0.516190
   6.15       0.600072    0.517532
   6.16       0.601643    0.518874
   6.17       0.603214    0.520214
   6.18       0.604785    0.521553
   6.19       0.606356    0.522891
   6.20       0.607927    0.524227
   6.21       0.609498    0.525562
   6.22       0.611069    0.526895
   6.23       0.612640    0.528227
   6.24       0.614211    0.529558
   6.25       0.615782    0.530887
   6.26       0.617352    0.532214
   6.27       0.618923    0.533540
   6.28       0.620493    0.534864
   6.29       0.622063    0.536187
   6.30       0.623633    0.537508
   6.31       0.625202    0.538827
   6.32       0.626772    0.540144
   6.33       0.628340    0.541460
   6.34       0.629909    0.542774
   6.35       0.631477    0.544085
   6.36       0.633044    0.545395
   6.37       0.634611    0.546703
   6.38       0.636178    0.548009
   6.39       0.637744    0.549313
   6.40       0.639309    0.550615
   6.41       0.640873    0.551914
   6.42       0.642437    0.553212
   6.43       0.644001    0.554507
   6.44       0.645563    0.555800
   6.45       0.647125    0.557091
   6.46       0.648686    0.558380
   6.47       0.650246    0.559666
   6.48       0.651805    0.560949
   6.49       0.653364    0.562231
   6.50       0.654921    0.563509
   6.51       0.656477    0.564786
   6.52       0.658033    0.566059
   6.53       0.659587    0.567330
   6.54       0.661140    0.568599
   6.55       0.662692    0.569864
   6.56       0.664243    0.571127
   6.57       0.665793    0.572388
   6.58       0.667342    0.573645
   6.59       0.668889    0.574899
   6.60       0.670435    0.576151
   6.61       0.671979    0.577400
   6.62       0.673522    0.578645
   6.63       0.675064    0.579888
   6.64       0.676604    0.581127
   6.65       0.678143    0.582364
   6.66       0.679680    0.583597
   6.67       0.681216    0.584827
   6.68       0.682750    0.586054
   6.69       0.684282    0.587277
   6.70       0.685813    0.588497
   6.71       0.687342    0.589714
   6.72       0.688869    0.590927
   6.73       0.690395    0.592136
   6.74       0.691918    0.593343
   6.75       0.693440    0.594545
   6.76       0.694960    0.595744
   6.77       0.696478    0.596939
   6.78       0.697993    0.598131
   6.79       0.699507    0.599319
   6.80       0.701019    0.600503
   6.81       0.702529    0.601683
   6.82       0.704036    0.602859
   6.83       0.705542    0.604032
   6.84       0.707045    0.605200
   6.85       0.708546    0.606365
   6.86       0.710044    0.607525
   6.87       0.711540    0.608681
   6.88       0.713034    0.609833
   6.89       0.714526    0.610981
   6.90       0.716015    0.612125
   6.91       0.717501    0.613264
   6.92       0.718985    0.614399
   6.93       0.720467    0.615530
   6.94       0.721945    0.616656
   6.95       0.723421    0.617778
   6.96       0.724895    0.618896
   6.97       0.726366    0.620009
   6.98       0.727834    0.621117
   6.99       0.729299    0.622221
   7.00       0.730761    0.623320
   7.01       0.732221    0.624414
   7.02       0.733677    0.625504
   7.03       0.735131    0.626589
   7.04       0.736581    0.627669
   7.05       0.738029    0.628744
   7.06       0.739473    0.629815
   7.07       0.740915    0.630880
   7.08       0.742353    0.631941
   7.09       0.743788    0.632996
   7.10       0.745219    0.634047
   7.11       0.746648    0.635092
   7.12       0.748073    0.636133
   7.13       0.749495    0.637168
   7.14       0.750913    0.638198
   7.15       0.752328    0.639223
   7.16       0.753739    0.640243
   7.17       0.755147    0.641257
   7.18       0.756552    0.642267
   7.19       0.757953    0.643270
   7.20       0.759350    0.644269
   7.21       0.760743    0.645262
   7.22       0.762133    0.646250
   7.23       0.763519    0.647232
   7.24       0.764901    0.648209
   7.25       0.766279    0.649181
   7.26       0.767654    0.650147
   7.27       0.769024    0.651107
   7.28       0.770391    0.652062
   7.29       0.771753    0.653011
   7.30       0.773112    0.653954
   7.31       0.774466    0.654892
   7.32       0.775816    0.655825
   7.33       0.777162    0.656751
   7.34       0.778504    0.657672
   7.35       0.779842    0.658587
   7.36       0.781175    0.659497
   7.37       0.782504    0.660400
   7.38       0.783829    0.661298
   7.39       0.785149    0.662190
   7.40       0.786465    0.663076
   7.41       0.787776    0.663957
   7.42       0.789082    0.664831
   7.43       0.790384    0.665700
   7.44       0.791682    0.666562
   7.45       0.792975    0.667419
   7.46       0.794263    0.668270
   7.47       0.795546    0.669115
   7.48       0.796824    0.669954
   7.49       0.798098    0.670787
   7.50       0.799367    0.671613
   7.51       0.800630    0.672434
   7.52       0.801889    0.673249
   7.53       0.803143    0.674058
   7.54       0.804392    0.674861
   7.55       0.805635    0.675658
   7.56       0.806874    0.676449
   7.57       0.808107    0.677233
   7.58       0.809335    0.678012
   7.59       0.810558    0.678784
   7.60       0.811775    0.679551
   7.61       0.812987    0.680311
   7.62       0.814194    0.681065
   7.63       0.815395    0.681813
   7.64       0.816591    0.682555
   7.65       0.817781    0.683291
   7.66       0.818966    0.684021
   7.67       0.820144    0.684744
   7.68       0.821318    0.685462
   7.69       0.822485    0.686173
   7.70       0.823647    0.686878
   7.71       0.824803    0.687577
   7.72       0.825953    0.688270
   7.73       0.827098    0.688956
   7.74       0.828236    0.689637
   7.75       0.829368    0.690311
   7.76       0.830494    0.690979
   7.77       0.831615    0.691641
   7.78       0.832729    0.692297
   7.79       0.833837    0.692946
   7.80       0.834938    0.693589
   7.81       0.836034    0.694226
   7.82       0.837123    0.694857
   7.83       0.838206    0.695482
   7.84       0.839282    0.696101
   7.85       0.840352    0.696713
   7.86       0.841416    0.697319
   7.87       0.842473    0.697919
   7.88       0.843523    0.698513
   7.89       0.844567    0.699101
   7.90       0.845604    0.699682
   7.91       0.846635    0.700257
   7.92       0.847658    0.700826
   7.93       0.848675    0.701389
   7.94       0.849685    0.701946
   7.95       0.850688    0.702496
   7.96       0.851685    0.703041
   7.97       0.852674    0.703579
   7.98       0.853656    0.704111
   7.99       0.854631    0.704637
   8.00       0.855599    0.705156
   8.01       0.856560    0.705670
   8.02       0.857513    0.706177
   8.03       0.858460    0.706678
   8.04       0.859399    0.707173
   8.05       0.860330    0.707662
   8.06       0.861254    0.708144
   8.07       0.862171    0.708621
   8.08       0.863080    0.709091
   8.09       0.863982    0.709555
   8.10       0.864876    0.710013
   8.11       0.865763    0.710465
   8.12       0.866641    0.710910
   8.13       0.867512    0.711350
   8.14       0.868376    0.711783
   8.15       0.869231    0.712210
   8.16       0.870079    0.712631
   8.17       0.870918    0.713046
   8.18       0.871750    0.713455
   8.19       0.872573    0.713858
   8.20       0.873389    0.714254
   8.21       0.874196    0.714644
   8.22       0.874996    0.715029
   8.23       0.875787    0.715407
   8.24       0.876569    0.715778
   8.25       0.877344    0.716144
   8.26       0.878110    0.716504
   8.27       0.878867    0.716857
   8.28       0.879617    0.717205
   8.29       0.880357    0.717546
   8.30       0.881090    0.717881
   8.31       0.881813    0.718210
   8.32       0.882528    0.718533
   8.33       0.883234    0.718850
   8.34       0.883932    0.719160
   8.35       0.884620    0.719465
   8.36       0.885300    0.719763
   8.37       0.885971    0.720055
   8.38       0.886633    0.720341
   8.39       0.887286    0.720621
   8.40       0.887930    0.720895
   8.41       0.888565    0.721163
   8.42       0.889190    0.721424
   8.43       0.889807    0.721680
   8.44       0.890414    0.721929
   8.45       0.891012    0.722172
   8.46       0.891601    0.722409
   8.47       0.892180    0.722640
   8.48       0.892750    0.722865
   8.49       0.893310    0.723083
   8.50       0.893861    0.723296
   8.51       0.894402    0.723502
   8.52       0.894934    0.723702
   8.53       0.895456    0.723896
   8.54       0.895968    0.724084
   8.55       0.896471    0.724265
   8.56       0.896963    0.724441
   8.57       0.897446    0.724610
   8.58       0.897919    0.724773
   8.59       0.898382    0.724930
   8.60       0.898835    0.725080
   8.61       0.899278    0.725225
   8.62       0.899711    0.725363
   8.63       0.900133    0.725495
   8.64       0.900546    0.725621
   8.65       0.900948    0.725740
   8.66       0.901339    0.725853
   8.67       0.901721    0.725960
   8.68       0.902092    0.726061
   8.69       0.902453    0.726156
   8.70       0.902803    0.726244
   8.71       0.903142    0.726326
   8.72       0.903472    0.726402
   8.73       0.903790    0.726471
   8.74       0.904098    0.726534
   8.75       0.904395    0.726591
   8.76       0.904681    0.726642
   8.77       0.904956    0.726686
   8.78       0.905221    0.726724
   8.79       0.905474    0.726755
   8.80       0.905717    0.726780
   8.81       0.905949    0.726799
   8.82       0.906169    0.726811
   8.83       0.906379    0.726817
   8.84       0.906577    0.726816
   8.85       0.906764    0.726809
   8.86       0.906940    0.726796
   8.87       0.907105    0.726776
   8.88       0.907258    0.726750
   8.89       0.907400    0.726717
   8.90       0.907531    0.726677
   8.91       0.907650    0.726631
   8.92       0.907758    0.726579
   8.93       0.907854    0.726520
   8.94       0.907938    0.726454
   8.95       0.908011    0.726382
   8.96       0.908073    0.726303
   8.97       0.908122    0.726218
   8.98       0.908160    0.726126
   8.99       0.908186    0.726027
   9.00       0.908200    0.725921
   9.01       0.908203    0.725809
   9.02       0.908193    0.725690
   9.03       0.908172    0.725564
   9.04       0.908138    0.725431
   9.05       0.908093    0.725292
   9.06       0.908035    0.725146
   9.07       0.907966    0.724993
   9.08       0.907884    0.724833
   9.09       0.907790    0.724666
   9.10       0.907684    0.724492
   9.11       0.907566    0.724311
   9.12       0.907436    0.724123
   9.13       0.907293    0.723928
   9.14       0.907138    0.723726
   9.15       0.906971    0.723517
   9.16       0.906791    0.723300
   9.17       0.906599    0.723077
   9.18       0.906394    0.722846
   9.19       0.906178    0.722608
   9.20       0.905948    0.722363
   9.21       0.905706    0.722110
   9.22       0.905452    0.721851
   9.23       0.905185    0.721583
   9.24       0.904906    0.721309
   9.25       0.904614    0.721026
   9.26       0.904309    0.720737
   9.27       0.903992    0.720440
   9.28       0.903662    0.720135
   9.29       0.903320    0.719822
   9.30       0.902965    0.719502
   9.31       0.902597    0.719174
   9.32       0.902217    0.718838
   9.33       0.901824    0.718495
   9.34       0.901418    0.718144
   9.35       0.901000    0.717784
   9.36       0.900569    0.717417
   9.37       0.900125    0.717041
   9.38       0.899669    0.716658
   9.39       0.899200    0.716266
   9.40       0.898718    0.715867
   9.41       0.898224    0.715458
   9.42       0.897717    0.715042
   9.43       0.897197    0.714617
   9.44       0.896665    0.714184
   9.45       0.896120    0.713742
   9.46       0.895563    0.713292
   9.47       0.894993    0.712833
   9.48       0.894411    0.712365
   9.49       0.893816    0.711889
   9.50       0.893208    0.711403
   9.51       0.892588    0.710909
   9.52       0.891956    0.710406
   9.53       0.891311    0.709893
   9.54       0.890654    0.709372
   9.55       0.889985    0.708841
   9.56       0.889303    0.708301
   9.57       0.888609    0.707751
   9.58       0.887903    0.707192
   9.59       0.887185    0.706624
   9.60       0.886454    0.706046
   9.61       0.885712    0.705458
   9.62       0.884958    0.704860
   9.63       0.884191    0.704252
   9.64       0.883413    0.703635
   9.65       0.882623    0.703007
   9.66       0.881822    0.702369
   9.67       0.881008    0.701720
   9.68       0.880184    0.701062
   9.69       0.879347    0.700392
   9.70       0.878499    0.699712
   9.71       0.877640    0.699022
   9.72       0.876770    0.698320
   9.73       0.875888    0.697608
   9.74       0.874996    0.696884
   9.75       0.874092    0.696150
   9.76       0.873177    0.695404
   9.77       0.872252    0.694646
   9.78       0.871316    0.693878
   9.79       0.870369    0.693097
   9.80       0.869412    0.692305
   9.81       0.868444    0.691500
   9.82       0.867466    0.690684
   9.83       0.866478    0.689856
   9.84       0.865480    0.689015
   9.85       0.864471    0.688162
   9.86       0.863453    0.687296
   9.87       0.862425    0.686418
   9.88       0.861388    0.685527
   9.89       0.860341    0.684623
   9.90       0.859284    0.683706
   9.91       0.858218    0.682775
   9.92       0.857144    0.681831
   9.93       0.856060    0.680874
   9.94       0.854967    0.679903
   9.95       0.853865    0.678918
   9.96       0.852755    0.677920
   9.97       0.851636    0.676907
   9.98       0.850508    0.675879
   9.99       0.849373    0.674838
  10.00       0.848229    0.673782
  10.01       0.847077    0.672711
  10.02       0.845917    0.671625
  10.03       0.844749    0.670525
  10.04       0.843574    0.669409
  10.05       0.842390    0.668278
  10.06       0.841200    0.667131
  10.07       0.840002    0.665969
  10.08       0.838797    0.664791
  10.09       0.837584    0.663597
  10.10       0.836365    0.662388
  10.11       0.835139    0.661162
  10.12       0.833906    0.659919
  10.13       0.832666    0.658660
  10.14       0.831419    0.657385
  10.15       0.830167    0.656093
  10.16       0.828907    0.654784
  10.17       0.827641    0.653457
  10.18       0.826370    0.652114
  10.19       0.825091    0.650753
  10.20       0.823807    0.649375
  10.21       0.822517    0.647980
  10.22       0.821221    0.646567
  10.23       0.819919    0.645136
  10.24       0.818612    0.643687
  10.25       0.817298    0.642220
  10.26       0.815979    0.640735
  10.27       0.814655    0.639232
  10.28       0.813325    0.637710
  10.29       0.811989    0.636171
  10.30       0.810648    0.634612
  10.31       0.809302    0.633036
  10.32       0.807950    0.631441
  10.33       0.806593    0.629827
  10.34       0.805231    0.628194
  10.35       0.803864    0.626543
  10.36       0.802491    0.624873
  10.37       0.801113    0.622897
  10.38       0.799730    0.620402
  10.39       0.798342    0.617888
  10.40       0.796948    0.615354
  10.41       0.795550    0.612799
  10.42       0.794146    0.610224
  10.43       0.792737    0.607629
  10.44       0.791323    0.605014
  10.45       0.789904    0.602378
  10.46       0.788479    0.599721
  10.47       0.787049    0.597044
  10.48       0.785615    0.594346
  10.49       0.784174    0.591627
  10.50       0.782729    0.588887
  10.51       0.781278    0.586126
  10.52       0.779822    0.583343
  10.53       0.778361    0.580539
  10.54       0.776894    0.577714
  10.55       0.775422    0.574867
  10.56       0.773944    0.571999
  10.57       0.772460    0.569108
  10.58       0.770972    0.566196
  10.59       0.769477    0.563261
  10.60       0.767977    0.560304
  10.61       0.766471    0.557325
  10.62       0.764959    0.554323
  10.63       0.763441    0.551299
  10.64       0.761917    0.548251
  10.65       0.760387    0.545181
  10.66       0.758852    0.542088
  10.67       0.757310    0.538971
  10.68       0.755762    0.535831
  10.69       0.754207    0.532668
  10.70       0.752647    0.529481
  10.71       0.751079    0.526270
  10.72       0.749506    0.523035
  10.73       0.747926    0.519776
  10.74       0.746339    0.516493
  10.75       0.744745    0.513185
  10.76       0.743145    0.509853
  10.77       0.741537    0.506496
  10.78       0.739923    0.503115
  10.79       0.738302    0.499708
  10.80       0.736674    0.496277
  10.81       0.735038    0.492820
  10.82       0.733395    0.489337
  10.83       0.731745    0.485829
  10.84       0.730088    0.482296
  10.85       0.728423    0.478736
  10.86       0.726750    0.475151
  10.87       0.725070    0.471539
  10.88       0.723382    0.467901
  10.89       0.721686    0.464237
  10.90       0.691825    0.509398
  10.91       0.690272    0.506890
  10.92       0.688722    0.504372
  10.93       0.687175    0.501846
  10.94       0.685632    0.499310
  10.95       0.684093    0.496766
  10.96       0.682558    0.494214
  10.97       0.681027    0.491652
  10.98       0.679500    0.489082
  10.99       0.677978    0.486504
  11.00       0.676460    0.483918
  11.01       0.674947    0.481323
  11.02       0.673439    0.478720
  11.03       0.671936    0.476110
  11.04       0.670438    0.473490
  11.05       0.668946    0.470863
  11.06       0.667459    0.468228
  11.07       0.665977    0.465585
  11.08       0.664502    0.462933
  11.09       0.663032    0.460273
  11.10       0.661567    0.457605
  11.11       0.660109    0.454929
  11.12       0.658656    0.452244
  11.13       0.657210    0.449550
  11.14       0.655770    0.446848
  11.15       0.654335    0.444137
  11.16       0.652907    0.441417
  11.17       0.651486    0.438688
  11.18       0.650070    0.435950
  11.19       0.648661    0.433202
  11.20       0.647257    0.430445
  11.21       0.645861    0.427678
  11.22       0.644470    0.424901
  11.23       0.643086    0.422114
  11.24       0.641708    0.419316
  11.25       0.640336    0.416507
  11.26       0.638970    0.413688
  11.27       0.637611    0.410858
  11.28       0.636258    0.408016
  11.29       0.634911    0.405163
  11.30       0.633570    0.402297
  11.31       0.632235    0.399420
  11.32       0.630906    0.396530
  11.33       0.629583    0.393627
  11.34       0.628266    0.390712
  11.35       0.626955    0.387783
  11.36       0.625650    0.384841
  11.37       0.624351    0.381884
  11.38       0.623057    0.378914
  11.39       0.621769    0.375929
  11.40       0.620487    0.372930

